Incremental learning abstract discrete planning domains and mappings to continuous perceptions

Most of the works on planning and learning, e.g., planning by (model based) reinforcement learning, are based on two main assumptions: (i) the set of states of the planning domain is fixed; (ii) the mapping between the observations from the real word and the states is implicitly assumed or learned offline, and it is not part of the planning domain. Consequently, the focus is on learning the transitions between states. In this paper, we drop such assumptions. We provide a formal framework in which (i) the agent can learn dynamically new states of the planning domain; (ii) the mapping between abstract states and the perception from the real world, represented by continuous variables, is part of the planning domain; (iii) such mapping is learned and updated along the "life" of the agent. We define an algorithm that interleaves planning, acting, and learning, and allows the agent to update the planning domain depending on how much it trusts the model w.r.t. the new experiences learned by executing actions. We define a measure of coherence between the planning domain and the real world as perceived by the agent. We test our approach showing that the agent learns increasingly coherent models, and that the system can scale to deal with models with an order of $10^6$ states.

==> main_contourtmp0.dat <==
-2.0e0 -5.0e0 1.4489029e-52 1.4489029e-52
-1.794873e0 -5.0e0 3.8467651e-51 3.8467651e-51
-1.5897461e0 -5.0e0 7.7033066e-50 7.7033066e-50
-1.3846191e0 -5.0e0 1.167044e-48 1.167044e-48
-1.1794922e0 -5.0e0 1.3336273e-47 1.3336273e-47
-9.743652e-1 -5.0e0 1.154094e-46 1.154094e-46
-7.692382e-1 -5.0e0 7.5257095e-46 7.5257095e-46
-5.641112e-1 -5.0e0 3.7126434e-45 3.7126434e-45
-3.589842e-1 -5.0e0 1.3814636e-44 1.3814636e-44
-1.5385721e-1 -5.0e0 3.8890274e-44 3.8890274e-44
5.126979e-2 -5.0e0 8.2578247e-44 8.2578247e-44
2.5639679e-1 -5.0e0 1.3278595e-43 1.3278595e-43
4.6152379e-1 -5.0e0 1.6089142e-43 1.6089142e-43
6.6665079e-1 -5.0e0 1.4748566e-43 1.4748566e-43
8.7177779e-1 -5.0e0 1.019754e-43 1.019754e-43
1.07690479e0 -5.0e0 5.3342911e-44 5.3342911e-44
1.2820317e0 -5.0e0 2.1046585e-44 2.1046585e-44
1.4871587e0 -5.0e0 6.2885757e-45 6.2885757e-45
1.6922856e0 -5.0e0 1.4158386e-45 1.4158386e-45
1.8974126e0 -5.0e0 2.4068283e-46 2.4068283e-46
2.1025395e0 -5.0e0 3.098407e-47 3.098407e-47
2.3076665e0 -5.0e0 3.0086044e-48 3.0086044e-48
2.5127934e0 -5.0e0 2.2079391e-49 2.2079391e-49
2.7179204e0 -5.0e0 1.2233978e-50 1.2233978e-50
2.9230473e0 -5.0e0 5.1233643e-52 5.1233643e-52
3.1281743e0 -5.0e0 1.619928e-53 1.619928e-53
3.3333012e0 -5.0e0 3.8711548e-55 3.8711548e-55
3.5384282e0 -5.0e0 6.9846725e-57 6.9846725e-57
3.7435551e0 -5.0e0 9.524707e-59 9.524707e-59
3.9486821e0 -5.0e0 9.8064911e-61 9.8064911e-61
4.153809e0 -5.0e0 7.6233261e-63 7.6233261e-63
4.358936e0 -5.0e0 4.4833603e-65 4.4833603e-65
4.564063e0 -5.0e0 1.9887985e-67 1.9887985e-67
4.7691899e0 -5.0e0 6.667778e-70 6.667778e-70
4.9743169e0 -5.0e0 1.6895157e-72 1.6895157e-72
5.1794438e0 -5.0e0 3.2290237e-75 3.2290237e-75
5.3845708e0 -5.0e0 4.6736435e-78 4.6736435e-78
5.5896977e0 -5.0e0 5.0971771e-81 5.0971771e-81
5.7948247e0 -5.0e0 4.205597e-84 4.205597e-84
5.9999516e0 -5.0e0 2.6173752e-87 2.6173752e-87

-2.0e0 -4.794873e0 2.3257767e-49 2.3257767e-49
-1.794873e0 -4.794873e0 6.1748764e-48 6.1748764e-48
-1.5897461e0 -4.794873e0 1.2377747e-46 1.2377747e-46
-1.3846191e0 -4.794873e0 1.8752274e-45 1.8752274e-45
-1.1794922e0 -4.794873e0 2.1450226e-44 2.1450226e-44
-9.743652e-1 -4.794873e0 1.8525223e-43 1.8525223e-43
-7.692382e-1 -4.794873e0 1.207988e-42 1.207988e-42
-5.641112e-1 -4.794873e0 5.9595276e-42 5.9595276e-42
-3.589842e-1 -4.794873e0 2.2219757e-41 2.2219757e-41
-1.5385721e-1 -4.794873e0 6.2489273e-41 6.2489273e-41
5.126979e-2 -4.794873e0 1.3281937e-40 1.3281937e-40
2.5639679e-1 -4.794873e0 2.1293732e-40 2.1293732e-40
4.6152379e-1 -4.794873e0 2.5826752e-40 2.5826752e-40
6.6665079e-1 -4.794873e0 2.3674652e-40 2.3674652e-40
8.7177779e-1 -4.794873e0 1.638562e-40 1.638562e-40
1.07690479e0 -4.794873e0 8.5713089e-41 8.5713089e-41
1.2820317e0 -4.794873e0 3.3817642e-41 3.3817642e-41
1.4871587e0 -4.794873e0 1.0084244e-41 1.0084244e-41
1.6922856e0 -4.794873e0 2.2727417e-42 2.2727417e-42
1.8974126e0 -4.794873e0 3.8712143e-43 3.8712143e-43
2.1025395e0 -4.794873e0 4.968718e-44 4.968718e-44
2.3076665e0 -4.794873e0 4.8295013e-45 4.8295013e-45
2.5127934e0 -4.794873e0 3.5442429e-46 3.5442429e-46
2.7179204e0 -4.794873e0 1.9657669e-47 1.9657669e-47
2.9230473e0 -4.794873e0 8.2241226e-49 8.2241226e-49
3.1281743e0 -4.794873e0 2.6003418e-50 2.6003418e-50
3.3333012e0 -4.794873e0 6.2139923e-52 6.2139923e-52
3.5384282e0 -4.794873e0 1.1211716e-53 1.1211716e-53
3.7435551e0 -4.794873e0 1.5288864e-55 1.5288864e-55
3.9486821e0 -4.794873e0 1.5741501e-57 1.5741501e-57
4.153809e0 -4.794873e0 1.2236847e-59 1.2236847e-59
4.358936e0 -4.794873e0 7.1896133e-62 7.1896133e-62
4.564063e0 -4.794873e0 3.1956436e-64 3.1956436e-64
4.7691899e0 -4.794873e0 1.0703018e-66 1.0703018e-66
4.9743169e0 -4.794873e0 2.7092957e-69 2.7092957e-69
5.1794438e0 -4.794873e0 5.1833801e-72 5.1833801e-72
5.3845708e0 -4.794873e0 7.5021774e-75 7.5021774e-75
5.5896977e0 -4.794873e0 8.1820343e-78 8.1820343e-78
5.7948247e0 -4.794873e0 6.7509811e-81 6.7509811e-81
5.9999516e0 -4.794873e0 4.205597e-84 4.205597e-84

-2.0e0 -4.5897461e0 2.8215988e-46 2.8215988e-46
-1.794873e0 -4.5897461e0 7.483783e-45 7.483783e-45
-1.5897461e0 -4.5897461e0 1.5001373e-43 1.5001373e-43
-1.3846191e0 -4.5897461e0 2.2727417e-42 2.2727417e-42
-1.1794922e0 -4.5897461e0 2.5996933e-41 2.5996933e-41
-9.743652e-1 -4.5897461e0 2.2452682e-40 2.2452682e-40
-7.692382e-1 -4.5897461e0 1.4670135e-39 1.4670135e-39
-5.641112e-1 -4.5897461e0 7.2228271e-39 7.2228271e-39
-3.589842e-1 -4.5897461e0 2.693016e-38 2.693016e-38
-1.5385721e-1 -4.5897461e0 7.57361e-38 7.57361e-38
5.126979e-2 -4.5897461e0 1.6097351e-37 1.6097351e-37
2.5639679e-1 -4.5897461e0 2.5807205e-37 2.5807205e-37
4.6152379e-1 -4.5897461e0 3.1332642e-37 3.1332642e-37
6.6665079e-1 -4.5897461e0 2.8693451e-37 2.8693451e-37
8.7177779e-1 -4.5897461e0 1.985907e-37 1.985907e-37
1.07690479e0 -4.5897461e0 1.0387878e-37 1.0387878e-37
1.2820317e0 -4.5897461e0 4.0986618e-38 4.0986618e-38
1.4871587e0 -4.5897461e0 1.2221939e-38 1.2221939e-38
1.6922856e0 -4.5897461e0 2.7572708e-39 2.7572708e-39
1.8974126e0 -4.5897461e0 4.6918365e-40 4.6918365e-40
2.1025395e0 -4.5897461e0 6.0340408e-41 6.0340408e-41
2.3076665e0 -4.5897461e0 5.8591095e-42 5.8591095e-42
2.5127934e0 -4.5897461e0 4.2998276e-43 4.2998276e-43
2.7179204e0 -4.5897461e0 2.3824829e-44 2.3824829e-44
2.9230473e0 -4.5897461e0 9.9675308e-46 9.9675308e-46
3.1281743e0 -4.5897461e0 3.1547318e-47 3.1547318e-47
3.3333012e0 -4.5897461e0 7.5313217e-49 7.5313217e-49
3.5384282e0 -4.5897461e0 1.3588486e-50 1.3588486e-50
3.7435551e0 -4.5897461e0 1.8529877e-52 1.8529877e-52
3.9486821e0 -4.5897461e0 1.9078201e-54 1.9078201e-54
4.153809e0 -4.5897461e0 1.4845718e-56 1.4845718e-56
4.358936e0 -4.5897461e0 8.7135574e-59 8.7135574e-59
4.564063e0 -4.5897461e0 3.8730362e-61 3.8730362e-61
4.7691899e0 -4.5897461e0 1.2984848e-63 1.2984848e-63
4.9743169e0 -4.5897461e0 3.2902084e-66 3.2902084e-66
5.1794438e0 -4.5897461e0 6.2946579e-69 6.2946579e-69
5.3845708e0 -4.5897461e0 9.0925339e-72 9.0925339e-72
5.5896977e0 -4.5897461e0 9.9363785e-75 9.9363785e-75
5.7948247e0 -4.5897461e0 8.1820343e-78 8.1820343e-78
5.9999516e0 -4.5897461e0 5.0971771e-81 5.0971771e-81

-2.0e0 -4.3846191e0 2.5819916e-43 2.5819916e-43
-1.794873e0 -4.3846191e0 6.8551285e-42 6.8551285e-42
-1.5897461e0 -4.3846191e0 1.375502e-40 1.375502e-40
-1.3846191e0 -4.3846191e0 2.081836e-39 2.081836e-39
-1.1794922e0 -4.3846191e0 2.3813416e-38 2.3813416e-38
-9.743652e-1 -4.3846191e0 2.0566635e-37 2.0566635e-37
-7.692382e-1 -4.3846191e0 1.3424316e-36 1.3424316e-36
-5.641112e-1 -4.3846191e0 6.6227646e-36 6.6227646e-36
-3.589842e-1 -4.3846191e0 2.4667633e-35 2.4667633e-35
-1.5385721e-1 -4.3846191e0 6.9374557e-35 6.9374557e-35
5.126979e-2 -4.3846191e0 1.4745178e-34 1.4745178e-34
2.5639679e-1 -4.3846191e0 2.3663025e-34 2.3663025e-34
4.6152379e-1 -4.3846191e0 2.8700928e-34 2.8700928e-34
6.6665079e-1 -4.3846191e0 2.6309128e-34 2.6309128e-34
8.7177779e-1 -4.3846191e0 1.8209106e-34 1.8209106e-34
1.07690479e0 -4.3846191e0 9.515538e-35 9.515538e-35
1.2820317e0 -4.3846191e0 3.7581177e-35 3.7581177e-35
1.4871587e0 -4.3846191e0 1.1206421e-35 1.1206421e-35
1.6922856e0 -4.3846191e0 2.5231018e-36 2.5231018e-36
1.8974126e0 -4.3846191e0 4.2977402e-37 4.2977402e-37
2.1025395e0 -4.3846191e0 5.521608e-38 5.521608e-38
2.3076665e0 -4.3846191e0 5.3615326e-39 5.3615326e-39
2.5127934e0 -4.3846191e0 3.9346848e-40 3.9346848e-40
2.7179204e0 -4.3846191e0 2.1845444e-41 2.1845444e-41
2.9230473e0 -4.3846191e0 9.1392807e-43 9.1392807e-43
3.1281743e0 -4.3846191e0 2.8868073e-44 2.8868073e-44
3.3333012e0 -4.3846191e0 6.8986862e-46 6.8986862e-46
3.5384282e0 -4.3846191e0 1.2459244e-47 1.2459244e-47
3.7435551e0 -4.3846191e0 1.6973206e-49 1.6973206e-49
3.9486821e0 -4.3846191e0 1.7475845e-51 1.7475845e-51
4.153809e0 -4.3846191e0 1.3584915e-53 1.3584915e-53
4.358936e0 -4.3846191e0 7.9895813e-56 7.9895813e-56
4.564063e0 -4.3846191e0 3.5477173e-58 3.5477173e-58
4.7691899e0 -4.3846191e0 1.188211e-60 1.188211e-60
4.9743169e0 -4.3846191e0 3.010791e-63 3.010791e-63
5.1794438e0 -4.3846191e0 5.7601028e-66 5.7601028e-66
5.3845708e0 -4.3846191e0 8.3370636e-69 8.3370636e-69
5.5896977e0 -4.3846191e0 9.0925339e-72 9.0925339e-72
5.7948247e0 -4.3846191e0 7.5021774e-75 7.5021774e-75
5.9999516e0 -4.3846191e0 4.6736435e-78 4.6736435e-78

-2.0e0 -4.1794922e0 1.7875076e-40 1.7875076e-40
-1.794873e0 -4.1794922e0 4.7457062e-39 4.7457062e-39
-1.5897461e0 -4.1794922e0 9.5035889e-38 9.5035889e-38
-1.3846191e0 -4.1794922e0 1.4398056e-36 1.4398056e-36
-1.1794922e0 -4.1794922e0 1.6469238e-35 1.6469238e-35
-9.743652e-1 -4.1794922e0 1.4237885e-34 1.4237885e-34
-7.692382e-1 -4.1794922e0 9.2844894e-34 9.2844894e-34
-5.641112e-1 -4.1794922e0 4.5848358e-33 4.5848358e-33
-3.589842e-1 -4.1794922e0 1.7043228e-32 1.7043228e-32
-1.5385721e-1 -4.1794922e0 4.7978302e-32 4.7978302e-32
5.126979e-2 -4.1794922e0 1.0197769e-31 1.0197769e-31
2.5639679e-1 -4.1794922e0 1.6381882e-31 1.6381882e-31
4.6152379e-1 -4.1794922e0 1.984938e-31 1.984938e-31
6.6665079e-1 -4.1794922e0 1.8213669e-31 1.8213669e-31
8.7177779e-1 -4.1794922e0 1.2580627e-31 1.2580627e-31
1.07690479e0 -4.1794922e0 6.5809357e-32 6.5809357e-32
1.2820317e0 -4.1794922e0 2.5990952e-32 2.5990952e-32
1.4871587e0 -4.1794922e0 7.7582779e-33 7.7582779e-33
1.6922856e0 -4.1794922e0 1.7467484e-33 1.7467484e-33
1.8974126e0 -4.1794922e0 2.9722687e-34 2.9722687e-34
2.1025395e0 -4.1794922e0 3.8225464e-35 3.8225464e-35
2.3076665e0 -4.1794922e0 3.7117447e-36 3.7117447e-36
2.5127934e0 -4.1794922e0 2.7239441e-37 2.7239441e-37
2.7179204e0 -4.1794922e0 1.5092926e-38 1.5092926e-38
2.9230473e0 -4.1794922e0 6.3270126e-40 6.3270126e-40
3.1281743e0 -4.1794922e0 1.9985e-41 1.9985e-41
3.3333012e0 -4.1794922e0 4.7758682e-43 4.7758682e-43
3.5384282e0 -4.1794922e0 8.6256012e-45 8.6256012e-45
3.7435551e0 -4.1794922e0 1.1750473e-46 1.1750473e-46
3.9486821e0 -4.1794922e0 1.2098282e-48 1.2098282e-48
4.153809e0 -4.1794922e0 9.4049469e-51 9.4049469e-51
4.358936e0 -4.1794922e0 5.5311661e-53 5.5311661e-53
4.564063e0 -4.1794922e0 2.4535965e-55 2.4535965e-55
4.7691899e0 -4.1794922e0 8.2260849e-58 8.2260849e-58
4.9743169e0 -4.1794922e0 2.0843323e-60 2.0843323e-60
5.1794438e0 -4.1794922e0 3.9877182e-63 3.9877182e-63
5.3845708e0 -4.1794922e0 5.7716232e-66 5.7716232e-66
5.5896977e0 -4.1794922e0 6.2946579e-69 6.2946579e-69
5.7948247e0 -4.1794922e0 5.1937271e-72 5.1937271e-72
5.9999516e0 -4.1794922e0 3.2290237e-75 3.2290237e-75

-2.0e0 -3.9743652e0 9.3434647e-38 9.3434647e-38
-1.794873e0 -3.9743652e0 2.483078e-36 2.483078e-36
-1.5897461e0 -3.9743652e0 4.9675339e-35 4.9675339e-35
-1.3846191e0 -3.9743652e0 7.5257675e-34 7.5257675e-34
-1.1794922e0 -3.9743652e0 8.6086227e-33 8.6086227e-33
-9.743652e-1 -3.9743652e0 7.4423218e-32 7.4423218e-32
-7.692382e-1 -3.9743652e0 4.8577972e-31 4.8577972e-31
-5.641112e-1 -3.9743652e0 2.3964828e-30 2.3964828e-30
-3.589842e-1 -3.9743652e0 8.9086761e-30 8.9086761e-30
-1.5385721e-1 -3.9743652e0 2.5078186e-29 2.5078186e-29
5.126979e-2 -3.9743652e0 5.3303726e-29 5.3303726e-29
2.5639679e-1 -3.9743652e0 8.5629715e-29 8.5629715e-29
4.6152379e-1 -3.9743652e0 1.0385529e-28 1.0385529e-28
6.6665079e-1 -3.9743652e0 9.520346e-29 9.520346e-29
8.7177779e-1 -3.9743652e0 6.5760544e-29 6.5760544e-29
1.07690479e0 -3.9743652e0 3.4398651e-29 3.4398651e-29
1.2820317e0 -3.9743652e0 1.3585602e-29 1.3585602e-29
1.4871587e0 -3.9743652e0 4.0511765e-30 4.0511765e-30
1.6922856e0 -3.9743652e0 9.1394424e-31 9.1394424e-31
1.8974126e0 -3.9743652e0 1.553601e-31 1.553601e-31
2.1025395e0 -3.9743652e0 1.9980515e-32 1.9980515e-32
2.3076665e0 -3.9743652e0 1.940126e-33 1.940126e-33
2.5127934e0 -3.9743652e0 1.4237885e-34 1.4237885e-34
2.7179204e0 -3.9743652e0 7.88927e-36 7.88927e-36
2.9230473e0 -3.9743652e0 3.3071442e-37 3.3071442e-37
3.1281743e0 -3.9743652e0 1.044609e-38 1.044609e-38
3.3333012e0 -3.9743652e0 2.4988129e-40 2.4988129e-40
3.5384282e0 -3.9743652e0 4.5086212e-42 4.5086212e-42
3.7435551e0 -3.9743652e0 6.1481827e-44 6.1481827e-44
3.9486821e0 -3.9743652e0 6.3238098e-46 6.3238098e-46
4.153809e0 -3.9743652e0 4.9159683e-48 4.9159683e-48
4.358936e0 -3.9743652e0 2.8911362e-50 2.8911362e-50
4.564063e0 -3.9743652e0 1.282489e-52 1.282489e-52
4.7691899e0 -3.9743652e0 4.2998047e-55 4.2998047e-55
4.9743169e0 -3.9743652e0 1.0894745e-57 1.0894745e-57
5.1794438e0 -3.9743652e0 2.0843323e-60 2.0843323e-60
5.3845708e0 -3.9743652e0 3.010791e-63 3.010791e-63
5.5896977e0 -3.9743652e0 3.2902084e-66 3.2902084e-66
5.7948247e0 -3.9743652e0 2.7147247e-69 2.7147247e-69
5.9999516e0 -3.9743652e0 1.6895157e-72 1.6895157e-72

-2.0e0 -3.7692383e0 3.691069e-35 3.691069e-35
-1.794873e0 -3.7692383e0 9.7995972e-34 9.7995972e-34
-1.5897461e0 -3.7692383e0 1.9624039e-32 1.9624039e-32
-1.3846191e0 -3.7692383e0 2.9700851e-31 2.9700851e-31
-1.1794922e0 -3.7692383e0 3.3973923e-30 3.3973923e-30
-9.743652e-1 -3.7692383e0 2.9371155e-29 2.9371155e-29
-7.692382e-1 -3.7692383e0 1.9171707e-28 1.9171707e-28
-5.641112e-1 -3.7692383e0 9.4578903e-28 9.4578903e-28
-3.589842e-1 -3.7692383e0 3.5192734e-27 3.5192734e-27
-1.5385721e-1 -3.7692383e0 9.8974854e-27 9.8974854e-27
5.126979e-2 -3.7692383e0 2.1036652e-26 2.1036652e-26
2.5639679e-1 -3.7692383e0 3.3826996e-26 3.3826996e-26
4.6152379e-1 -3.7692383e0 4.098735e-26 4.098735e-26
6.6665079e-1 -3.7692383e0 3.7572449e-26 3.7572449e-26
8.7177779e-1 -3.7692383e0 2.5978607e-26 2.5978607e-26
1.07690479e0 -3.7692383e0 1.3575272e-26 1.3575272e-26
1.2820317e0 -3.7692383e0 5.3616425e-27 5.3616425e-27
1.4871587e0 -3.7692383e0 1.602002e-27 1.602002e-27
1.6922856e0 -3.7692383e0 3.6068604e-28 3.6068604e-28
1.8974126e0 -3.7692383e0 6.1314133e-29 6.1314133e-29
2.1025395e0 -3.7692383e0 7.8854294e-30 7.8854294e-30
2.3076665e0 -3.7692383e0 7.664531e-31 7.664531e-31
2.5127934e0 -3.7692383e0 5.6248047e-32 5.6248047e-32
2.7179204e0 -3.7692383e0 3.1166428e-33 3.1166428e-33
2.9230473e0 -3.7692383e0 1.305162e-34 1.305162e-34
3.1281743e0 -3.7692383e0 4.1267929e-36 4.1267929e-36
3.3333012e0 -3.7692383e0 9.8619522e-38 9.8619522e-38
3.5384282e0 -3.7692383e0 1.779332e-39 1.779332e-39
3.7435551e0 -3.7692383e0 2.4263687e-41 2.4263687e-41
3.9486821e0 -3.7692383e0 2.4982056e-43 2.4982056e-43
4.153809e0 -3.7692383e0 1.942012e-45 1.942012e-45
4.358936e0 -3.7692383e0 1.1421143e-47 1.1421143e-47
4.564063e0 -3.7692383e0 5.0614319e-50 5.0614319e-50
4.7691899e0 -3.7692383e0 1.6985733e-52 1.6985733e-52
4.9743169e0 -3.7692383e0 4.2998047e-55 4.2998047e-55
5.1794438e0 -3.7692383e0 8.2260849e-58 8.2260849e-58
5.3845708e0 -3.7692383e0 1.188211e-60 1.188211e-60
5.5896977e0 -3.7692383e0 1.2984848e-63 1.2984848e-63
5.7948247e0 -3.7692383e0 1.0713806e-66 1.0713806e-66
5.9999516e0 -3.7692383e0 6.667778e-70 6.667778e-70

-2.0e0 -3.5641113e0 1.0998291e-32 1.0998291e-32
-1.794873e0 -3.5641113e0 2.9229309e-31 2.9229309e-31
-1.5897461e0 -3.5641113e0 5.8592087e-30 5.8592087e-30
-1.3846191e0 -3.5641113e0 8.8678284e-29 8.8678284e-29
-1.1794922e0 -3.5641113e0 1.0143646e-27 1.0143646e-27
-9.743652e-1 -3.5641113e0 8.7606857e-27 8.7606857e-27
-7.692382e-1 -3.5641113e0 5.7184174e-26 5.7184174e-26
-5.641112e-1 -3.5641113e0 2.8210037e-25 2.8210037e-25
-3.589842e-1 -3.5641113e0 1.0507584e-24 1.0507584e-24
-1.5385721e-1 -3.5641113e0 2.9580154e-24 2.9580154e-24
5.126979e-2 -3.5641113e0 6.2809158e-24 6.2809158e-24
2.5639679e-1 -3.5641113e0 1.0079666e-23 1.0079666e-23
4.6152379e-1 -3.5641113e0 1.2225342e-23 1.2225342e-23
6.6665079e-1 -3.5641113e0 1.1206696e-23 1.1206696e-23
8.7177779e-1 -3.5641113e0 7.7563751e-24 7.7563751e-24
1.07690479e0 -3.5641113e0 4.0491867e-24 4.0491867e-24
1.2820317e0 -3.5641113e0 1.6008179e-24 1.6008179e-24
1.4871587e0 -3.5641113e0 4.7736023e-25 4.7736023e-25
1.6922856e0 -3.5641113e0 1.0747528e-25 1.0747528e-25
1.8974126e0 -3.5641113e0 1.8306412e-26 1.8306412e-26
2.1025395e0 -3.5641113e0 2.3519897e-27 2.3519897e-27
2.3076665e0 -3.5641113e0 2.2861084e-28 2.2861084e-28
2.5127934e0 -3.5641113e0 1.676004e-29 1.676004e-29
2.7179204e0 -3.5641113e0 9.2869034e-31 9.2869034e-31
2.9230473e0 -3.5641113e0 3.8929413e-32 3.8929413e-32
3.1281743e0 -3.5641113e0 1.230899e-33 1.230899e-33
3.3333012e0 -3.5641113e0 2.9385483e-35 2.9385483e-35
3.5384282e0 -3.5641113e0 5.3073212e-37 5.3073212e-37
3.7435551e0 -3.5641113e0 7.2301056e-39 7.2301056e-39
3.9486821e0 -3.5641113e0 7.4515137e-41 7.4515137e-41
4.153809e0 -3.5641113e0 5.7925293e-43 5.7925293e-43
4.358936e0 -3.5641113e0 3.4032669e-45 3.4032669e-45
4.564063e0 -3.5641113e0 1.5096848e-47 1.5096848e-47
4.7691899e0 -3.5641113e0 5.0614319e-50 5.0614319e-50
4.9743169e0 -3.5641113e0 1.282489e-52 1.282489e-52
5.1794438e0 -3.5641113e0 2.4535965e-55 2.4535965e-55
5.3845708e0 -3.5641113e0 3.5477173e-58 3.5477173e-58
5.5896977e0 -3.5641113e0 3.8730362e-61 3.8730362e-61
5.7948247e0 -3.5641113e0 3.1956436e-64 3.1956436e-64
5.9999516e0 -3.5641113e0 1.9907959e-67 1.9907959e-67

-2.0e0 -3.3589844e0 2.481865e-30 2.481865e-30
-1.794873e0 -3.3589844e0 6.5760544e-29 6.5760544e-29
-1.5897461e0 -3.3589844e0 1.3195038e-27 1.3195038e-27
-1.3846191e0 -3.3589844e0 1.9970764e-26 1.9970764e-26
-1.1794922e0 -3.3589844e0 2.2843857e-25 2.2843857e-25
-9.743652e-1 -3.3589844e0 1.9729172e-24 1.9729172e-24
-7.692382e-1 -3.3589844e0 1.28909e-23 1.28909e-23
-5.641112e-1 -3.3589844e0 6.3531479e-23 6.3531479e-23
-3.589842e-1 -3.3589844e0 2.3663391e-22 2.3663391e-22
-1.5385721e-1 -3.3589844e0 6.6549973e-22 6.6549973e-22
5.126979e-2 -3.3589844e0 1.4144867e-21 1.4144867e-21
2.5639679e-1 -3.3589844e0 2.2699692e-21 2.2699692e-21
4.6152379e-1 -3.3589844e0 2.7559586e-21 2.7559586e-21
6.6665079e-1 -3.3589844e0 2.5238037e-21 2.5238037e-21
8.7177779e-1 -3.3589844e0 1.7467773e-21 1.7467773e-21
1.07690479e0 -3.3589844e0 9.1281128e-22 9.1281128e-22
1.2820317e0 -3.3589844e0 3.6051224e-22 3.6051224e-22
1.4871587e0 -3.3589844e0 1.0750366e-22 1.0750366e-22
1.6922856e0 -3.3589844e0 2.4252472e-23 2.4252472e-23
1.8974126e0 -3.3589844e0 4.1227707e-24 4.1227707e-24
2.1025395e0 -3.3589844e0 5.302095e-25 5.302095e-25
2.3076665e0 -3.3589844e0 5.15354e-26 5.15354e-26
2.5127934e0 -3.3589844e0 3.7820572e-27 3.7820572e-27
2.7179204e0 -3.3589844e0 2.0955978e-28 2.0955978e-28
2.9230473e0 -3.3589844e0 8.7583481e-30 8.7583481e-30
3.1281743e0 -3.3589844e0 2.7748077e-31 2.7748077e-31
3.3333012e0 -3.3589844e0 6.6177826e-33 6.6177826e-33
3.5384282e0 -3.3589844e0 1.1951996e-34 1.1951996e-34
3.7435551e0 -3.3589844e0 1.6282394e-36 1.6282394e-36
3.9486821e0 -3.3589844e0 1.676413e-38 1.676413e-38
4.153809e0 -3.3589844e0 1.3057907e-40 1.3057907e-40
4.358936e0 -3.3589844e0 7.664412e-43 7.664412e-43
4.564063e0 -3.3589844e0 3.4032669e-45 3.4032669e-45
4.7691899e0 -3.3589844e0 1.1421143e-47 1.1421143e-47
4.9743169e0 -3.3589844e0 2.8911362e-50 2.8911362e-50
5.1794438e0 -3.3589844e0 5.5311661e-53 5.5311661e-53
5.3845708e0 -3.3589844e0 7.9895813e-56 7.9895813e-56
5.5896977e0 -3.3589844e0 8.7310333e-59 8.7310333e-59
5.7948247e0 -3.3589844e0 7.1896133e-62 7.1896133e-62
5.9999516e0 -3.3589844e0 4.4833603e-65 4.4833603e-65

-2.0e0 -3.1538574e0 4.2200317e-28 4.2200317e-28
-1.794873e0 -3.1538574e0 1.1203857e-26 1.1203857e-26
-1.5897461e0 -3.1538574e0 2.2458588e-25 2.2458588e-25
-1.3846191e0 -3.1538574e0 3.3957397e-24 3.3957397e-24
-1.1794922e0 -3.1538574e0 3.8920425e-23 3.8920425e-23
-9.743652e-1 -3.1538574e0 3.3614182e-22 3.3614182e-22
-7.692382e-1 -3.1538574e0 2.1919128e-21 2.1919128e-21
-5.641112e-1 -3.1538574e0 1.0813202e-20 1.0813202e-20
-3.589842e-1 -3.1538574e0 4.0316803e-20 4.0316803e-20
-1.5385721e-1 -3.1538574e0 1.1338333e-19 1.1338333e-19
5.126979e-2 -3.1538574e0 2.4099564e-19 2.4099564e-19
2.5639679e-1 -3.1538574e0 3.867508e-19 3.867508e-19
4.6152379e-1 -3.1538574e0 4.6861145e-19 4.6861145e-19
6.6665079e-1 -3.1538574e0 4.2957092e-19 4.2957092e-19
8.7177779e-1 -3.1538574e0 2.9731033e-19 2.9731033e-19
1.07690479e0 -3.1538574e0 1.5520844e-19 1.5520844e-19
1.2820317e0 -3.1538574e0 6.1299957e-20 6.1299957e-20
1.4871587e0 -3.1538574e0 1.8297638e-20 1.8297638e-20
1.6922856e0 -3.1538574e0 4.1237534e-21 4.1237534e-21
1.8974126e0 -3.1538574e0 7.0242264e-22 7.0242264e-22
2.1025395e0 -3.1538574e0 9.0245041e-23 9.0245041e-23
2.3076665e0 -3.1538574e0 8.7628876e-24 8.7628876e-24
2.5127934e0 -3.1538574e0 6.4308517e-25 6.4308517e-25
2.7179204e0 -3.1538574e0 3.5597519e-26 3.5597519e-26
2.9230473e0 -3.1538574e0 1.492186e-27 1.492186e-27
3.1281743e0 -3.1538574e0 4.718193e-29 4.718193e-29
3.3333012e0 -3.1538574e0 1.1274902e-30 1.1274902e-30
3.5384282e0 -3.1538574e0 2.0343506e-32 2.0343506e-32
3.7435551e0 -3.1538574e0 2.7741135e-34 2.7741135e-34
3.9486821e0 -3.1538574e0 2.8562256e-36 2.8562256e-36
4.153809e0 -3.1538574e0 2.2203232e-38 2.2203232e-38
4.358936e0 -3.1538574e0 1.3057907e-40 1.3057907e-40
4.564063e0 -3.1538574e0 5.7925293e-43 5.7925293e-43
4.7691899e0 -3.1538574e0 1.942012e-45 1.942012e-45
4.9743169e0 -3.1538574e0 4.9159683e-48 4.9159683e-48
5.1794438e0 -3.1538574e0 9.4049469e-51 9.4049469e-51
5.3845708e0 -3.1538574e0 1.361203e-53 1.361203e-53
5.5896977e0 -3.1538574e0 1.4845718e-56 1.4845718e-56
5.7948247e0 -3.1538574e0 1.2249176e-59 1.2249176e-59
5.9999516e0 -3.1538574e0 7.6386002e-63 7.6386002e-63

-2.0e0 -2.9487305e0 5.4286713e-26 5.4286713e-26
-1.794873e0 -2.9487305e0 1.4398132e-24 1.4398132e-24
-1.5897461e0 -2.9487305e0 2.8861954e-23 2.8861954e-23
-1.3846191e0 -2.9487305e0 4.3682129e-22 4.3682129e-22
-1.1794922e0 -2.9487305e0 4.9966766e-21 4.9966766e-21
-9.743652e-1 -2.9487305e0 4.3240341e-20 4.3240341e-20
-7.692382e-1 -2.9487305e0 2.8196289e-19 2.8196289e-19
-5.641112e-1 -2.9487305e0 1.3909943e-18 1.3909943e-18
-3.589842e-1 -2.9487305e0 5.1759995e-18 5.1759995e-18
-1.5385721e-1 -2.9487305e0 1.4570755e-17 1.4570755e-17
5.126979e-2 -2.9487305e0 3.0939346e-17 3.0939346e-17
2.5639679e-1 -2.9487305e0 4.9751144e-17 4.9751144e-17
4.6152379e-1 -2.9487305e0 6.0282333e-17 6.0282333e-17
6.6665079e-1 -2.9487305e0 5.525911e-17 5.525911e-17
8.7177779e-1 -2.9487305e0 3.8207443e-17 3.8207443e-17
1.07690479e0 -2.9487305e0 1.9965881e-17 1.9965881e-17
1.2820317e0 -2.9487305e0 7.8855408e-18 7.8855408e-18
1.4871587e0 -2.9487305e0 2.3514267e-18 2.3514267e-18
1.6922856e0 -2.9487305e0 5.3048477e-19 5.3048477e-19
1.8974126e0 -2.9487305e0 9.0178223e-20 9.0178223e-20
2.1025395e0 -2.9487305e0 1.1597229e-20 1.1597229e-20
2.3076665e0 -2.9487305e0 1.1272125e-21 1.1272125e-21
2.5127934e0 -2.9487305e0 8.2643326e-23 8.2643326e-23
2.7179204e0 -2.9487305e0 4.583699e-24 4.583699e-24
2.9230473e0 -2.9487305e0 1.9176315e-25 1.9176315e-25
3.1281743e0 -2.9487305e0 6.0633911e-27 6.0633911e-27
3.3333012e0 -2.9487305e0 1.4504044e-28 1.4504044e-28
3.5384282e0 -2.9487305e0 2.6169388e-30 2.6169388e-30
3.7435551e0 -2.9487305e0 3.5686096e-32 3.5686096e-32
3.9486821e0 -2.9487305e0 3.6705399e-34 3.6705399e-34
4.153809e0 -2.9487305e0 2.8562256e-36 2.8562256e-36
4.358936e0 -2.9487305e0 1.676413e-38 1.676413e-38
4.564063e0 -2.9487305e0 7.4515137e-41 7.4515137e-41
4.7691899e0 -2.9487305e0 2.4982056e-43 2.4982056e-43
4.9743169e0 -2.9487305e0 6.3238098e-46 6.3238098e-46
5.1794438e0 -2.9487305e0 1.2098282e-48 1.2098282e-48
5.3845708e0 -2.9487305e0 1.7475845e-51 1.7475845e-51
5.5896977e0 -2.9487305e0 1.9097397e-54 1.9097397e-54
5.7948247e0 -2.9487305e0 1.5741501e-57 1.5741501e-57
5.9999516e0 -2.9487305e0 9.8064911e-61 9.8064911e-61

-2.0e0 -2.7436035e0 5.2726196e-24 5.2726196e-24
-1.794873e0 -2.7436035e0 1.397026e-22 1.397026e-22
-1.5897461e0 -2.7436035e0 2.8031982e-21 2.8031982e-21
-1.3846191e0 -2.7436035e0 4.2426971e-20 4.2426971e-20
-1.1794922e0 -2.7436035e0 4.8530594e-19 4.8530594e-19
-9.743652e-1 -2.7436035e0 4.191394e-18 4.191394e-18
-7.692382e-1 -2.7436035e0 2.7386215e-17 2.7386215e-17
-5.641112e-1 -2.7436035e0 1.3496674e-16 1.3496674e-16
-3.589842e-1 -2.7436035e0 5.0271866e-16 5.0271866e-16
-1.5385721e-1 -2.7436035e0 1.4151917e-15 1.4151917e-15
5.126979e-2 -2.7436035e0 3.0080048e-15 3.0080048e-15
2.5639679e-1 -2.7436035e0 4.8224396e-15 4.8224396e-15
4.6152379e-1 -2.7436035e0 5.8548996e-15 5.8548996e-15
6.6665079e-1 -2.7436035e0 5.3616928e-15 5.3616928e-15
8.7177779e-1 -2.7436035e0 3.7109451e-15 3.7109451e-15
1.07690479e0 -2.7436035e0 1.9391937e-15 1.9391937e-15
1.2820317e0 -2.7436035e0 7.6588974e-16 7.6588974e-16
1.4871587e0 -2.7436035e0 2.283876e-16 2.283876e-16
1.6922856e0 -2.7436035e0 5.1522873e-17 5.1522873e-17
1.8974126e0 -2.7436035e0 8.7586258e-18 8.7586258e-18
2.1025395e0 -2.7436035e0 1.12639e-18 1.12639e-18
2.3076665e0 -2.7436035e0 1.0948349e-19 1.0948349e-19
2.5127934e0 -2.7436035e0 8.0347931e-21 8.0347931e-21
2.7179204e0 -2.7436035e0 4.452031e-22 4.452031e-22
2.9230473e0 -2.7436035e0 1.8625153e-23 1.8625153e-23
3.1281743e0 -2.7436035e0 5.8949677e-25 5.8949677e-25
3.3333012e0 -2.7436035e0 1.4087204e-26 1.4087204e-26
3.5384282e0 -2.7436035e0 2.53918e-28 2.53918e-28
3.7435551e0 -2.7436035e0 3.4590927e-30 3.4590927e-30
3.9486821e0 -2.7436035e0 3.5686096e-32 3.5686096e-32
4.153809e0 -2.7436035e0 2.7741135e-34 2.7741135e-34
4.358936e0 -2.7436035e0 1.6282394e-36 1.6282394e-36
4.564063e0 -2.7436035e0 7.2301056e-39 7.2301056e-39
4.7691899e0 -2.7436035e0 2.4263687e-41 2.4263687e-41
4.9743169e0 -2.7436035e0 6.1481827e-44 6.1481827e-44
5.1794438e0 -2.7436035e0 1.1750473e-46 1.1750473e-46
5.3845708e0 -2.7436035e0 1.6973206e-49 1.6973206e-49
5.5896977e0 -2.7436035e0 1.854834e-52 1.854834e-52
5.7948247e0 -2.7436035e0 1.5288864e-55 1.5288864e-55
5.9999516e0 -2.7436035e0 9.524707e-59 9.524707e-59

-2.0e0 -2.5384766e0 3.866542e-22 3.866542e-22
-1.794873e0 -2.5384766e0 1.0254944e-20 1.0254944e-20
-1.5897461e0 -2.5384766e0 2.05569e-19 2.05569e-19
-1.3846191e0 -2.5384766e0 3.1143478e-18 3.1143478e-18
-1.1794922e0 -2.5384766e0 3.5624619e-17 3.5624619e-17
-9.743652e-1 -2.5384766e0 3.0766937e-16 3.0766937e-16
-7.692382e-1 -2.5384766e0 2.0102951e-15 2.0102951e-15
-5.641112e-1 -2.5384766e0 9.917453e-15 9.917453e-15
-3.589842e-1 -2.5384766e0 3.6866104e-14 3.6866104e-14
-1.5385721e-1 -2.5384766e0 1.037178e-13 1.037178e-13
5.126979e-2 -2.5384766e0 2.204515e-13 2.204515e-13
2.5639679e-1 -2.5384766e0 3.5395966e-13 3.5395966e-13
4.6152379e-1 -2.5384766e0 4.2923126e-13 4.2923126e-13
6.6665079e-1 -2.5384766e0 3.9318634e-13 3.9318634e-13
8.7177779e-1 -2.5384766e0 2.721318e-13 2.721318e-13
1.07690479e0 -2.5384766e0 1.4222092e-13 1.4222092e-13
1.2820317e0 -2.5384766e0 5.6164719e-14 5.6164719e-14
1.4871587e0 -2.5384766e0 1.6748138e-14 1.6748138e-14
1.6922856e0 -2.5384766e0 3.7783646e-15 3.7783646e-15
1.8974126e0 -2.5384766e0 6.4292694e-16 6.4292694e-16
2.1025395e0 -2.5384766e0 8.2684982e-17 8.2684982e-17
2.3076665e0 -2.5384766e0 8.0287628e-18 8.0287628e-18
2.5127934e0 -2.5384766e0 5.8921036e-19 5.8921036e-19
2.7179204e0 -2.5384766e0 3.2647568e-20 3.2647568e-20
2.9230473e0 -2.5384766e0 1.365834e-21 1.365834e-21
3.1281743e0 -2.5384766e0 4.3229263e-23 4.3229263e-23
3.3333012e0 -2.5384766e0 1.0330475e-24 1.0330475e-24
3.5384282e0 -2.5384766e0 1.8620422e-26 1.8620422e-26
3.7435551e0 -2.5384766e0 2.53918e-28 2.53918e-28
3.9486821e0 -2.5384766e0 2.6169388e-30 2.6169388e-30
4.153809e0 -2.5384766e0 2.0343506e-32 2.0343506e-32
4.358936e0 -2.5384766e0 1.1951996e-34 1.1951996e-34
4.564063e0 -2.5384766e0 5.3073212e-37 5.3073212e-37
4.7691899e0 -2.5384766e0 1.779332e-39 1.779332e-39
4.9743169e0 -2.5384766e0 4.5086212e-42 4.5086212e-42
5.1794438e0 -2.5384766e0 8.6256012e-45 8.6256012e-45
5.3845708e0 -2.5384766e0 1.2459244e-47 1.2459244e-47
5.5896977e0 -2.5384766e0 1.3615707e-50 1.3615707e-50
5.7948247e0 -2.5384766e0 1.1211716e-53 1.1211716e-53
5.9999516e0 -2.5384766e0 6.9846725e-57 6.9846725e-57

-2.0e0 -2.3333496e0 2.1429657e-20 2.1429657e-20
-1.794873e0 -2.3333496e0 5.6894028e-19 5.6894028e-19
-1.5897461e0 -2.3333496e0 1.1393234e-17 1.1393234e-17
-1.3846191e0 -2.3333496e0 1.7243713e-16 1.7243713e-16
-1.1794922e0 -2.3333496e0 1.9724487e-15 1.9724487e-15
-9.743652e-1 -2.3333496e0 1.7069351e-14 1.7069351e-14
-7.692382e-1 -2.3333496e0 1.1126175e-13 1.1126175e-13
-5.641112e-1 -2.3333496e0 5.4861191e-13 5.4861191e-13
-3.589842e-1 -2.3333496e0 2.0432556e-12 2.0432556e-12
-1.5385721e-1 -2.3333496e0 5.7480042e-12 5.7480042e-12
5.126979e-2 -2.3333496e0 1.2217117e-11 1.2217117e-11
2.5639679e-1 -2.3333496e0 1.9615784e-11 1.9615784e-11
4.6152379e-1 -2.3333496e0 2.3786896e-11 2.3786896e-11
6.6665079e-1 -2.3333496e0 2.1789597e-11 2.1789597e-11
8.7177779e-1 -2.3333496e0 1.5079285e-11 1.5079285e-11
1.07690479e0 -2.3333496e0 7.8816696e-12 7.8816696e-12
1.2820317e0 -2.3333496e0 3.1128372e-12 3.1128372e-12
1.4871587e0 -2.3333496e0 9.2843384e-13 9.2843384e-13
1.6922856e0 -2.3333496e0 2.0919785e-13 2.0919785e-13
1.8974126e0 -2.3333496e0 3.56082e-14 3.56082e-14
2.1025395e0 -2.3333496e0 4.578099e-15 4.578099e-15
2.3076665e0 -2.3333496e0 4.4498428e-16 4.4498428e-16
2.5127934e0 -2.3333496e0 3.265593e-17 3.265593e-17
2.7179204e0 -2.3333496e0 1.8094315e-18 1.8094315e-18
2.9230473e0 -2.3333496e0 7.5776382e-20 7.5776382e-20
3.1281743e0 -2.3333496e0 2.3959137e-21 2.3959137e-21
3.3333012e0 -2.3333496e0 5.7256104e-23 5.7256104e-23
3.5384282e0 -2.3333496e0 1.0330475e-24 1.0330475e-24
3.7435551e0 -2.3333496e0 1.4087204e-26 1.4087204e-26
3.9486821e0 -2.3333496e0 1.4504044e-28 1.4504044e-28
4.153809e0 -2.3333496e0 1.1274902e-30 1.1274902e-30
4.358936e0 -2.3333496e0 6.63107e-33 6.63107e-33
4.564063e0 -2.3333496e0 2.9385483e-35 2.9385483e-35
4.7691899e0 -2.3333496e0 9.8619522e-38 9.8619522e-38
4.9743169e0 -2.3333496e0 2.4988129e-40 2.4988129e-40
5.1794438e0 -2.3333496e0 4.7758682e-43 4.7758682e-43
5.3845708e0 -2.3333496e0 6.9124771e-46 6.9124771e-46
5.5896977e0 -2.3333496e0 7.5389023e-49 7.5389023e-49
5.7948247e0 -2.3333496e0 6.2202606e-52 6.2202606e-52
5.9999516e0 -2.3333496e0 3.8711548e-55 3.8711548e-55

-2.0e0 -2.1282227e0 8.9675964e-19 8.9675964e-19
-1.794873e0 -2.1282227e0 2.3808395e-17 2.3808395e-17
-1.5897461e0 -2.1282227e0 4.772522e-16 4.772522e-16
-1.3846191e0 -2.1282227e0 7.2303085e-15 7.2303085e-15
-1.1794922e0 -2.1282227e0 8.2590454e-14 8.2590454e-14
-9.743652e-1 -2.1282227e0 7.1358612e-13 7.1358612e-13
-7.692382e-1 -2.1282227e0 4.6577652e-12 4.6577652e-12
-5.641112e-1 -2.1282227e0 2.2964081e-11 2.2964081e-11
-3.589842e-1 -2.1282227e0 8.5536484e-11 8.5536484e-11
-1.5385721e-1 -2.1282227e0 2.4065063e-10 2.4065063e-10
5.126979e-2 -2.1282227e0 5.1144424e-10 5.1144424e-10
2.5639679e-1 -2.1282227e0 8.2101517e-10 8.2101517e-10
4.6152379e-1 -2.1282227e0 9.9570023e-10 9.9570023e-10
6.6665079e-1 -2.1282227e0 9.1218826e-10 9.1218826e-10
8.7177779e-1 -2.1282227e0 6.312146e-10 6.312146e-10
1.07690479e0 -2.1282227e0 3.2998001e-10 3.2998001e-10
1.2820317e0 -2.1282227e0 1.303128e-10 1.303128e-10
1.4871587e0 -2.1282227e0 3.8870697e-11 3.8870697e-11
1.6922856e0 -2.1282227e0 8.7586258e-12 8.7586258e-12
1.8974126e0 -2.1282227e0 1.4906631e-12 1.4906631e-12
2.1025395e0 -2.1282227e0 1.9167145e-13 1.9167145e-13
2.3076665e0 -2.1282227e0 1.8620712e-14 1.8620712e-14
2.5127934e0 -2.1282227e0 1.3651733e-15 1.3651733e-15
2.7179204e0 -2.1282227e0 7.5794662e-17 7.5794662e-17
2.9230473e0 -2.1282227e0 3.1709335e-18 3.1709335e-18
3.1281743e0 -2.1282227e0 1.0015884e-19 1.0015884e-19
3.3333012e0 -2.1282227e0 2.3959137e-21 2.3959137e-21
3.5384282e0 -2.1282227e0 4.3229263e-23 4.3229263e-23
3.7435551e0 -2.1282227e0 5.8949677e-25 5.8949677e-25
3.9486821e0 -2.1282227e0 6.0633911e-27 6.0633911e-27
4.153809e0 -2.1282227e0 4.718193e-29 4.718193e-29
4.358936e0 -2.1282227e0 2.7748077e-31 2.7748077e-31
4.564063e0 -2.1282227e0 1.232132e-33 1.232132e-33
4.7691899e0 -2.1282227e0 4.1267929e-36 4.1267929e-36
4.9743169e0 -2.1282227e0 1.044609e-38 1.044609e-38
5.1794438e0 -2.1282227e0 2.00251e-41 2.00251e-41
5.3845708e0 -2.1282227e0 2.8925781e-44 2.8925781e-44
5.5896977e0 -2.1282227e0 3.1547318e-47 3.1547318e-47
5.7948247e0 -2.1282227e0 2.6029358e-50 2.6029358e-50
5.9999516e0 -2.1282227e0 1.6215378e-53 1.6215378e-53

-2.0e0 -1.9230957e0 2.8361038e-17 2.8361038e-17
-1.794873e0 -1.9230957e0 7.529834e-16 7.529834e-16
-1.5897461e0 -1.9230957e0 1.5078537e-14 1.5078537e-14
-1.3846191e0 -1.9230957e0 2.2832718e-13 2.2832718e-13
-1.1794922e0 -1.9230957e0 2.611792e-12 2.611792e-12
-9.743652e-1 -1.9230957e0 2.2567932e-11 2.2567932e-11
-7.692382e-1 -1.9230957e0 1.4729477e-10 1.4729477e-10
-5.641112e-1 -1.9230957e0 7.262909e-10 7.262909e-10
-3.589842e-1 -1.9230957e0 2.7046753e-9 2.7046753e-9
-1.5385721e-1 -1.9230957e0 7.6095535e-9 7.6095535e-9
5.126979e-2 -1.9230957e0 1.617215e-8 1.617215e-8
2.5639679e-1 -1.9230957e0 2.5965988e-8 2.5965988e-8
4.6152379e-1 -1.9230957e0 3.1490952e-8 3.1490952e-8
6.6665079e-1 -1.9230957e0 2.8846436e-8 2.8846436e-8
8.7177779e-1 -1.9230957e0 1.9962769e-8 1.9962769e-8
1.07690479e0 -1.9230957e0 1.0434158e-8 1.0434158e-8
1.2820317e0 -1.9230957e0 4.1205841e-9 4.1205841e-9
1.4871587e0 -1.9230957e0 1.2290863e-9 1.2290863e-9
1.6922856e0 -1.9230957e0 2.7695313e-10 2.7695313e-10
1.8974126e0 -1.9230957e0 4.7136047e-11 4.7136047e-11
2.1025395e0 -1.9230957e0 6.0607819e-12 6.0607819e-12
2.3076665e0 -1.9230957e0 5.8868973e-13 5.8868973e-13
2.5127934e0 -1.9230957e0 4.3188873e-14 4.3188873e-14
2.7179204e0 -1.9230957e0 2.3947357e-15 2.3947357e-15
2.9230473e0 -1.9230957e0 1.0018494e-16 1.0018494e-16
3.1281743e0 -1.9230957e0 3.1709335e-18 3.1709335e-18
3.3333012e0 -1.9230957e0 7.5776382e-20 7.5776382e-20
3.5384282e0 -1.9230957e0 1.3685669e-21 1.3685669e-21
3.7435551e0 -1.9230957e0 1.8643646e-23 1.8643646e-23
3.9486821e0 -1.9230957e0 1.9195587e-25 1.9195587e-25
4.153809e0 -1.9230957e0 1.492186e-27 1.492186e-27
4.358936e0 -1.9230957e0 8.7583481e-30 8.7583481e-30
4.564063e0 -1.9230957e0 3.8929413e-32 3.8929413e-32
4.7691899e0 -1.9230957e0 1.305162e-34 1.305162e-34
4.9743169e0 -1.9230957e0 3.3071442e-37 3.3071442e-37
5.1794438e0 -1.9230957e0 6.3270126e-40 6.3270126e-40
5.3845708e0 -1.9230957e0 9.1392807e-43 9.1392807e-43
5.5896977e0 -1.9230957e0 9.9873962e-46 9.9873962e-46
5.7948247e0 -1.9230957e0 8.2241226e-49 8.2241226e-49
5.9999516e0 -1.9230957e0 5.1233643e-52 5.1233643e-52

-2.0e0 -1.7179688e0 6.7792831e-16 6.7792831e-16
-1.794873e0 -1.7179688e0 1.7980392e-14 1.7980392e-14
-1.5897461e0 -1.7179688e0 3.6017609e-13 3.6017609e-13
-1.3846191e0 -1.7179688e0 5.4539749e-12 5.4539749e-12
-1.1794922e0 -1.7179688e0 6.238649e-11 6.238649e-11
-9.743652e-1 -1.7179688e0 5.3912369e-10 5.3912369e-10
-7.692382e-1 -1.7179688e0 3.5187042e-9 3.5187042e-9
-5.641112e-1 -1.7179688e0 1.7348145e-8 1.7348145e-8
-3.589842e-1 -1.7179688e0 6.461145e-8 6.461145e-8
-1.5385721e-1 -1.7179688e0 1.8177994e-7 1.8177994e-7
5.126979e-2 -1.7179688e0 3.8633087e-7 3.8633087e-7
2.5639679e-1 -1.7179688e0 6.2030243e-7 6.2030243e-7
4.6152379e-1 -1.7179688e0 7.5228256e-7 7.5228256e-7
6.6665079e-1 -1.7179688e0 6.8904266e-7 6.8904266e-7
8.7177779e-1 -1.7179688e0 4.76801e-7 4.76801e-7
1.07690479e0 -1.7179688e0 2.4926071e-7 2.4926071e-7
1.2820317e0 -1.7179688e0 9.8435806e-8 9.8435806e-8
1.4871587e0 -1.7179688e0 2.9361633e-8 2.9361633e-8
1.6922856e0 -1.7179688e0 6.6159943e-9 6.6159943e-9
1.8974126e0 -1.7179688e0 1.125998e-9 1.125998e-9
2.1025395e0 -1.7179688e0 1.4478363e-10 1.4478363e-10
2.3076665e0 -1.7179688e0 1.4062897e-11 1.4062897e-11
2.5127934e0 -1.7179688e0 1.0317139e-12 1.0317139e-12
2.7179204e0 -1.7179688e0 5.717894e-14 5.717894e-14
2.9230473e0 -1.7179688e0 2.3947357e-15 2.3947357e-15
3.1281743e0 -1.7179688e0 7.5794662e-17 7.5794662e-17
3.3333012e0 -1.7179688e0 1.8094315e-18 1.8094315e-18
3.5384282e0 -1.7179688e0 3.2647568e-20 3.2647568e-20
3.7435551e0 -1.7179688e0 4.452031e-22 4.452031e-22
3.9486821e0 -1.7179688e0 4.583699e-24 4.583699e-24
4.153809e0 -1.7179688e0 3.5668594e-26 3.5668594e-26
4.358936e0 -1.7179688e0 2.0955978e-28 2.0955978e-28
4.564063e0 -1.7179688e0 9.3055008e-31 9.3055008e-31
4.7691899e0 -1.7179688e0 3.1197571e-33 3.1197571e-33
4.9743169e0 -1.7179688e0 7.905037e-36 7.905037e-36
5.1794438e0 -1.7179688e0 1.5108215e-38 1.5108215e-38
5.3845708e0 -1.7179688e0 2.1845444e-41 2.1845444e-41
5.5896977e0 -1.7179688e0 2.3848907e-44 2.3848907e-44
5.7948247e0 -1.7179688e0 1.9657669e-47 1.9657669e-47
5.9999516e0 -1.7179688e0 1.2246231e-50 1.2246231e-50

-2.0e0 -1.5128418e0 1.2222534e-14 1.2222534e-14
-1.794873e0 -1.5128418e0 3.2420639e-13 3.2420639e-13
-1.5897461e0 -1.5128418e0 6.4996597e-12 6.4996597e-12
-1.3846191e0 -1.5128418e0 9.8409866e-11 9.8409866e-11
-1.1794922e0 -1.5128418e0 1.1256866e-9 1.1256866e-9
-9.743652e-1 -1.5128418e0 9.7269287e-9 9.7269287e-9
-7.692382e-1 -1.5128418e0 6.3484772e-8 6.3484772e-8
-5.641112e-1 -1.5128418e0 3.1303085e-7 3.1303085e-7
-3.589842e-1 -1.5128418e0 1.1659576e-6 1.1659576e-6
-1.5385721e-1 -1.5128418e0 3.2803055e-6 3.2803055e-6
5.126979e-2 -1.5128418e0 6.9717072e-6 6.9717072e-6
2.5639679e-1 -1.5128418e0 1.119133e-5 1.119133e-5
4.6152379e-1 -1.5128418e0 1.357248e-5 1.357248e-5
6.6665079e-1 -1.5128418e0 1.2434174e-5 1.2434174e-5
8.7177779e-1 -1.5128418e0 8.6041794e-6 8.6041794e-6
1.07690479e0 -1.5128418e0 4.4980835e-6 4.4980835e-6
1.2820317e0 -1.5128418e0 1.7759644e-6 1.7759644e-6
1.4871587e0 -1.5128418e0 5.2985336e-7 5.2985336e-7
1.6922856e0 -1.5128418e0 1.1936264e-7 1.1936264e-7
1.8974126e0 -1.5128418e0 2.0319397e-8 2.0319397e-8
2.1025395e0 -1.5128418e0 2.6127228e-9 2.6127228e-9
2.3076665e0 -1.5128418e0 2.5372513e-10 2.5372513e-10
2.5127934e0 -1.5128418e0 1.861824e-11 1.861824e-11
2.7179204e0 -1.5128418e0 1.0318115e-12 1.0318115e-12
2.9230473e0 -1.5128418e0 4.3193161e-14 4.3193161e-14
3.1281743e0 -1.5128418e0 1.367894e-15 1.367894e-15
3.3333012e0 -1.5128418e0 3.265593e-17 3.265593e-17
3.5384282e0 -1.5128418e0 5.8921036e-19 5.8921036e-19
3.7435551e0 -1.5128418e0 8.0347931e-21 8.0347931e-21
3.9486821e0 -1.5128418e0 8.2643326e-23 8.2643326e-23
4.153809e0 -1.5128418e0 6.4372345e-25 6.4372345e-25
4.358936e0 -1.5128418e0 3.7820572e-27 3.7820572e-27
4.564063e0 -1.5128418e0 1.6777084e-29 1.6777084e-29
4.7691899e0 -1.5128418e0 5.630339e-32 5.630339e-32
4.9743169e0 -1.5128418e0 1.426648e-34 1.426648e-34
5.1794438e0 -1.5128418e0 2.7293762e-37 2.7293762e-37
5.3845708e0 -1.5128418e0 3.942569e-40 3.942569e-40
5.5896977e0 -1.5128418e0 4.2998276e-43 4.2998276e-43
5.7948247e0 -1.5128418e0 3.5477463e-46 3.5477463e-46
5.9999516e0 -1.5128418e0 2.2101456e-49 2.2101456e-49

-2.0e0 -1.3077148e0 1.6654755e-13 1.6654755e-13
-1.794873e0 -1.3077148e0 4.4191162e-12 4.4191162e-12
-1.5897461e0 -1.3077148e0 8.8592896e-11 8.8592896e-11
-1.3846191e0 -1.3077148e0 1.341507e-9 1.341507e-9
-1.1794922e0 -1.3077148e0 1.534491e-8 1.534491e-8
-9.743652e-1 -1.3077148e0 1.325798e-7 1.325798e-7
-7.692382e-1 -1.3077148e0 8.6549866e-7 8.6549866e-7
-5.641112e-1 -1.3077148e0 4.2667252e-6 4.2667252e-6
-3.589842e-1 -1.3077148e0 1.5892242e-5 1.5892242e-5
-1.5385721e-1 -1.3077148e0 4.4712708e-5 4.4712708e-5
5.126979e-2 -1.3077148e0 9.5026535e-5 9.5026535e-5
2.5639679e-1 -1.3077148e0 1.5255722e-4 1.5255722e-4
4.6152379e-1 -1.3077148e0 1.849971e-4 1.849971e-4
6.6665079e-1 -1.3077148e0 1.6948074e-4 1.6948074e-4
8.7177779e-1 -1.3077148e0 1.1727676e-4 1.1727676e-4
1.07690479e0 -1.3077148e0 6.1310074e-5 6.1310074e-5
1.2820317e0 -1.3077148e0 2.421196e-5 2.421196e-5
1.4871587e0 -1.3077148e0 7.2214111e-6 7.2214111e-6
1.6922856e0 -1.3077148e0 1.6269836e-6 1.6269836e-6
1.8974126e0 -1.3077148e0 2.769661e-7 2.769661e-7
2.1025395e0 -1.3077148e0 3.5612747e-8 3.5612747e-8
2.3076665e0 -1.3077148e0 3.4590317e-9 3.4590317e-9
2.5127934e0 -1.3077148e0 2.5377396e-10 2.5377396e-10
2.7179204e0 -1.3077148e0 1.4064117e-11 1.4064117e-11
2.9230473e0 -1.3077148e0 5.88741e-13 5.88741e-13
3.1281743e0 -1.3077148e0 1.8639496e-14 1.8639496e-14
3.3333012e0 -1.3077148e0 4.4498428e-16 4.4498428e-16
3.5384282e0 -1.3077148e0 8.0287628e-18 8.0287628e-18
3.7435551e0 -1.3077148e0 1.0948349e-19 1.0948349e-19
3.9486821e0 -1.3077148e0 1.1272125e-21 1.1272125e-21
4.153809e0 -1.3077148e0 8.7804367e-24 8.7804367e-24
4.358936e0 -1.3077148e0 5.15354e-26 5.15354e-26
4.564063e0 -1.3077148e0 2.2883667e-28 2.2883667e-28
4.7691899e0 -1.3077148e0 7.6720947e-31 7.6720947e-31
4.9743169e0 -1.3077148e0 1.9439972e-33 1.9439972e-33
5.1794438e0 -1.3077148e0 3.7191406e-36 3.7191406e-36
5.3845708e0 -1.3077148e0 5.3722656e-39 5.3722656e-39
5.5896977e0 -1.3077148e0 5.8591095e-42 5.8591095e-42
5.7948247e0 -1.3077148e0 4.8343048e-45 4.8343048e-45
5.9999516e0 -1.3077148e0 3.0146194e-48 3.0146194e-48

-2.0e0 -1.1025879e0 1.714862e-12 1.714862e-12
-1.794873e0 -1.1025879e0 4.5505371e-11 4.5505371e-11
-1.5897461e0 -1.1025879e0 9.1218826e-10 9.1218826e-10
-1.3846191e0 -1.1025879e0 1.3812592e-8 1.3812592e-8
-1.1794922e0 -1.1025879e0 1.5798264e-7 1.5798264e-7
-9.743652e-1 -1.1025879e0 1.3652512e-6 1.3652512e-6
-7.692382e-1 -1.1025879e0 8.9106583e-6 8.9106583e-6
-5.641112e-1 -1.1025879e0 4.393222e-5 4.393222e-5
-3.589842e-1 -1.1025879e0 1.6363647e-4 1.6363647e-4
-1.5385721e-1 -1.1025879e0 4.6038681e-4 4.6038681e-4
5.126979e-2 -1.1025879e0 9.7854553e-4 9.7854553e-4
2.5639679e-1 -1.1025879e0 1.5708176e-3 1.5708176e-3
4.6152379e-1 -1.1025879e0 1.9050293e-3 1.9050293e-3
6.6665079e-1 -1.1025879e0 1.7452591e-3 1.7452591e-3
8.7177779e-1 -1.1025879e0 1.2076508e-3 1.2076508e-3
1.07690479e0 -1.1025879e0 6.3128311e-4 6.3128311e-4
1.2820317e0 -1.1025879e0 2.49272e-4 2.49272e-4
1.4871587e0 -1.1025879e0 7.4355377e-5 7.4355377e-5
1.6922856e0 -1.1025879e0 1.675412e-5 1.675412e-5
1.8974126e0 -1.1025879e0 2.8520447e-6 2.8520447e-6
2.1025395e0 -1.1025879e0 3.666803e-7 3.666803e-7
2.3076665e0 -1.1025879e0 3.5612747e-8 3.5612747e-8
2.5127934e0 -1.1025879e0 2.6129684e-9 2.6129684e-9
2.7179204e0 -1.1025879e0 1.4482803e-10 1.4482803e-10
2.9230473e0 -1.1025879e0 6.0626617e-12 6.0626617e-12
3.1281743e0 -1.1025879e0 1.917279e-13 1.917279e-13
3.3333012e0 -1.1025879e0 4.578099e-15 4.578099e-15
3.5384282e0 -1.1025879e0 8.2684982e-17 8.2684982e-17
3.7435551e0 -1.1025879e0 1.12639e-18 1.12639e-18
3.9486821e0 -1.1025879e0 1.1597229e-20 1.1597229e-20
4.153809e0 -1.1025879e0 9.0335373e-23 9.0335373e-23
4.358936e0 -1.1025879e0 5.302095e-25 5.302095e-25
4.564063e0 -1.1025879e0 2.3566666e-27 2.3566666e-27
4.7691899e0 -1.1025879e0 7.9011475e-30 7.9011475e-30
4.9743169e0 -1.1025879e0 2.0020355e-32 2.0020355e-32
5.1794438e0 -1.1025879e0 3.8301743e-35 3.8301743e-35
5.3845708e0 -1.1025879e0 5.5326736e-38 5.5326736e-38
5.5896977e0 -1.1025879e0 6.040039e-41 6.040039e-41
5.7948247e0 -1.1025879e0 4.9786209e-44 4.9786209e-44
5.9999516e0 -1.1025879e0 3.1015472e-47 3.1015472e-47

-2.0e0 -8.97461e-1 1.3336746e-11 1.3336746e-11
-1.794873e0 -8.97461e-1 3.5398132e-10 3.5398132e-10
-1.5897461e0 -8.97461e-1 7.0950195e-9 7.0950195e-9
-1.3846191e0 -8.97461e-1 1.0744537e-7 1.0744537e-7
-1.1794922e0 -8.97461e-1 1.2289215e-6 1.2289215e-6
-9.743652e-1 -8.97461e-1 1.0617844e-5 1.0617844e-5
-7.692382e-1 -8.97461e-1 6.9314789e-5 6.9314789e-5
-5.641112e-1 -8.97461e-1 3.4174225e-4 3.4174225e-4
-3.589842e-1 -8.97461e-1 1.2727493e-3 1.2727493e-3
-1.5385721e-1 -8.97461e-1 3.5808914e-3 3.5808914e-3
5.126979e-2 -8.97461e-1 7.6103027e-3 7.6103027e-3
2.5639679e-1 -8.97461e-1 1.2216446e-2 1.2216446e-2
4.6152379e-1 -8.97461e-1 1.4815643e-2 1.4815643e-2
6.6665079e-1 -8.97461e-1 1.357315e-2 1.357315e-2
8.7177779e-1 -8.97461e-1 9.392511e-3 9.392511e-3
1.07690479e0 -8.97461e-1 4.9101242e-3 4.9101242e-3
1.2820317e0 -8.97461e-1 1.9390579e-3 1.9390579e-3
1.4871587e0 -8.97461e-1 5.7839432e-4 5.7839432e-4
1.6922856e0 -8.97461e-1 1.3032608e-4 1.3032608e-4
1.8974126e0 -8.97461e-1 2.218129e-5 2.218129e-5
2.1025395e0 -8.97461e-1 2.8520447e-6 2.8520447e-6
2.3076665e0 -8.97461e-1 2.7702164e-7 2.7702164e-7
2.5127934e0 -8.97461e-1 2.0323624e-8 2.0323624e-8
2.7179204e0 -8.97461e-1 1.1263565e-9 1.1263565e-9
2.9230473e0 -8.97461e-1 4.7150543e-11 4.7150543e-11
3.1281743e0 -8.97461e-1 1.49142e-12 1.49142e-12
3.3333012e0 -8.97461e-1 3.5622833e-14 3.5622833e-14
3.5384282e0 -8.97461e-1 6.4357697e-16 6.4357697e-16
3.7435551e0 -8.97461e-1 8.7761871e-18 8.7761871e-18
3.9486821e0 -8.97461e-1 9.0357971e-20 9.0357971e-20
4.153809e0 -8.97461e-1 7.0242264e-22 7.0242264e-22
4.358936e0 -8.97461e-1 4.1310211e-24 4.1310211e-24
4.564063e0 -8.97461e-1 1.8306412e-26 1.8306412e-26
4.7691899e0 -8.97461e-1 6.1437943e-29 6.1437943e-29
4.9743169e0 -8.97461e-1 1.5567047e-31 1.5567047e-31
5.1794438e0 -8.97461e-1 2.9752579e-34 2.9752579e-34
5.3845708e0 -8.97461e-1 4.2977402e-37 4.2977402e-37
5.5896977e0 -8.97461e-1 4.6965637e-40 4.6965637e-40
5.7948247e0 -8.97461e-1 3.8750916e-43 3.8750916e-43
5.9999516e0 -8.97461e-1 2.4116699e-46 2.4116699e-46

-2.0e0 -6.92334e-1 7.8378006e-11 7.8378006e-11
-1.794873e0 -6.92334e-1 2.0798126e-9 2.0798126e-9
-1.5897461e0 -6.92334e-1 4.1682953e-8 4.1682953e-8
-1.3846191e0 -6.92334e-1 6.3131393e-7 6.3131393e-7
-1.1794922e0 -6.92334e-1 7.2207047e-6 7.2207047e-6
-9.743652e-1 -6.92334e-1 6.2387039e-5 6.2387039e-5
-7.692382e-1 -6.92334e-1 4.0726196e-4 4.0726196e-4
-5.641112e-1 -6.92334e-1 2.007898e-3 2.007898e-3
-3.589842e-1 -6.92334e-1 7.4783035e-3 7.4783035e-3
-1.5385721e-1 -6.92334e-1 2.1037369e-2 2.1037369e-2
5.126979e-2 -6.92334e-1 4.4714874e-2 4.4714874e-2
2.5639679e-1 -6.92334e-1 7.1780045e-2 7.1780045e-2
4.6152379e-1 -6.92334e-1 8.7061127e-2 8.7061127e-2
6.6665079e-1 -6.92334e-1 7.9750305e-2 7.9750305e-2
8.7177779e-1 -6.92334e-1 5.5185822e-2 5.5185822e-2
1.07690479e0 -6.92334e-1 2.8849625e-2 2.8849625e-2
1.2820317e0 -6.92334e-1 1.139296e-2 1.139296e-2
1.4871587e0 -6.92334e-1 3.3983841e-3 3.3983841e-3
1.6922856e0 -6.92334e-1 7.6575134e-4 7.6575134e-4
1.8974126e0 -6.92334e-1 1.3032608e-4 1.3032608e-4
2.1025395e0 -6.92334e-1 1.675557e-5 1.675557e-5
2.3076665e0 -6.92334e-1 1.6274872e-6 1.6274872e-6
2.5127934e0 -6.92334e-1 1.1940002e-7 1.1940002e-7
2.7179204e0 -6.92334e-1 6.6180084e-9 6.6180084e-9
2.9230473e0 -6.92334e-1 2.7703247e-10 2.7703247e-10
3.1281743e0 -6.92334e-1 8.7630707e-12 8.7630707e-12
3.3333012e0 -6.92334e-1 2.0930481e-13 2.0930481e-13
3.5384282e0 -6.92334e-1 3.7783646e-15 3.7783646e-15
3.7435551e0 -6.92334e-1 5.1522873e-17 5.1522873e-17
3.9486821e0 -6.92334e-1 5.3048477e-19 5.3048477e-19
4.153809e0 -6.92334e-1 4.1279037e-21 4.1279037e-21
4.358936e0 -6.92334e-1 2.4252472e-23 2.4252472e-23
4.564063e0 -6.92334e-1 1.076912e-25 1.076912e-25
4.7691899e0 -6.92334e-1 3.6140869e-28 3.6140869e-28
4.9743169e0 -6.92334e-1 9.1486359e-31 9.1486359e-31
5.1794438e0 -6.92334e-1 1.7502457e-33 1.7502457e-33
5.3845708e0 -6.92334e-1 2.5281586e-36 2.5281586e-36
5.5896977e0 -6.92334e-1 2.7572708e-39 2.7572708e-39
5.7948247e0 -6.92334e-1 2.2750244e-42 2.2750244e-42
5.9999516e0 -6.92334e-1 1.417244e-45 1.417244e-45

-2.0e0 -4.87207e-1 3.478064e-10 3.478064e-10
-1.794873e0 -4.87207e-1 9.2294052e-9 9.2294052e-9
-1.5897461e0 -4.87207e-1 1.8502594e-7 1.8502594e-7
-1.3846191e0 -4.87207e-1 2.8014359e-6 2.8014359e-6
-1.1794922e0 -4.87207e-1 3.2048248e-5 3.2048248e-5
-9.743652e-1 -4.87207e-1 2.7689621e-4 2.7689621e-4
-7.692382e-1 -4.87207e-1 1.807225e-3 1.807225e-3
-5.641112e-1 -4.87207e-1 8.9111832e-3 8.9111832e-3
-3.589842e-1 -4.87207e-1 3.319191e-2 3.319191e-2
-1.5385721e-1 -4.87207e-1 9.338327e-2 9.338327e-2
5.126979e-2 -4.87207e-1 1.9846344e-1 1.9846344e-1
2.5639679e-1 -4.87207e-1 3.1858978e-1 3.1858978e-1
4.6152379e-1 -4.87207e-1 3.8636368e-1 3.8636368e-1
6.6665079e-1 -4.87207e-1 3.5400406e-1 3.5400406e-1
8.7177779e-1 -4.87207e-1 2.4493484e-1 2.4493484e-1
1.07690479e0 -4.87207e-1 1.2804749e-1 1.2804749e-1
1.2820317e0 -4.87207e-1 5.0557327e-2 5.0557327e-2
1.4871587e0 -4.87207e-1 1.5083282e-2 1.5083282e-2
1.6922856e0 -4.87207e-1 3.3983841e-3 3.3983841e-3
1.8974126e0 -4.87207e-1 5.7844925e-4 5.7844925e-4
2.1025395e0 -4.87207e-1 7.4369263e-5 7.4369263e-5
2.3076665e0 -4.87207e-1 7.2229172e-6 7.2229172e-6
2.5127934e0 -4.87207e-1 5.2995575e-7 5.2995575e-7
2.7179204e0 -4.87207e-1 2.9373077e-8 2.9373077e-8
2.9230473e0 -4.87207e-1 1.229718e-9 1.229718e-9
3.1281743e0 -4.87207e-1 3.8885986e-11 3.8885986e-11
3.3333012e0 -4.87207e-1 9.2898743e-13 9.2898743e-13
3.5384282e0 -4.87207e-1 1.6781616e-14 1.6781616e-14
3.7435551e0 -4.87207e-1 2.2884308e-16 2.2884308e-16
3.9486821e0 -4.87207e-1 2.3561462e-18 2.3561462e-18
4.153809e0 -4.87207e-1 1.8297638e-20 1.8297638e-20
4.358936e0 -4.87207e-1 1.077179e-22 1.077179e-22
4.564063e0 -4.87207e-1 4.7736023e-25 4.7736023e-25
4.7691899e0 -4.87207e-1 1.602002e-27 1.602002e-27
4.9743169e0 -4.87207e-1 4.0552414e-30 4.0552414e-30
5.1794438e0 -4.87207e-1 7.7582779e-33 7.7582779e-33
5.3845708e0 -4.87207e-1 1.1228989e-35 1.1228989e-35
5.5896977e0 -4.87207e-1 1.224643e-38 1.224643e-38
5.7948247e0 -4.87207e-1 1.0104477e-41 1.0104477e-41
5.9999516e0 -4.87207e-1 6.2948898e-45 6.2948898e-45

-2.0e0 -2.8208e-1 1.1660034e-9 1.1660034e-9
-1.794873e0 -2.8208e-1 3.0947357e-8 3.0947357e-8
-1.5897461e0 -2.8208e-1 6.2030243e-7 6.2030243e-7
-1.3846191e0 -2.8208e-1 9.3937607e-6 9.3937607e-6
-1.1794922e0 -2.8208e-1 1.0745224e-4 1.0745224e-4
-9.743652e-1 -2.8208e-1 9.2830978e-4 9.2830978e-4
-7.692382e-1 -2.8208e-1 6.0600052e-3 6.0600052e-3
-5.641112e-1 -2.8208e-1 2.9880295e-2 2.9880295e-2
-3.589842e-1 -2.8208e-1 1.1127289e-1 1.1127289e-1
-1.5385721e-1 -2.8208e-1 3.1306534e-1 3.1306534e-1
5.126979e-2 -2.8208e-1 6.6533798e-1 6.6533798e-1
2.5639679e-1 -2.8208e-1 1.0681e0 1.0681e0
4.6152379e-1 -2.8208e-1 1.2951996e0 1.2951996e0
6.6665079e-1 -2.8208e-1 1.1862e0 1.1862e0
8.7177779e-1 -2.8208e-1 8.211914e-1 8.211914e-1
1.07690479e0 -2.8208e-1 4.2926956e-1 4.2926956e-1
1.2820317e0 -2.8208e-1 1.6952606e-1 1.6952606e-1
1.4871587e0 -2.8208e-1 5.056723e-2 5.056723e-2
1.6922856e0 -2.8208e-1 1.1393906e-2 1.1393906e-2
1.8974126e0 -2.8208e-1 1.939238e-3 1.939238e-3
2.1025395e0 -2.8208e-1 2.4934738e-4 2.4934738e-4
2.3076665e0 -2.8208e-1 2.4219421e-5 2.4219421e-5
2.5127934e0 -2.8208e-1 1.7768509e-6 1.7768509e-6
2.7179204e0 -2.8208e-1 9.8475159e-8 9.8475159e-8
2.9230473e0 -2.8208e-1 4.1226166e-9 4.1226166e-9
3.1281743e0 -2.8208e-1 1.3038986e-10 1.3038986e-10
3.3333012e0 -2.8208e-1 3.1143799e-12 3.1143799e-12
3.5384282e0 -2.8208e-1 5.6209991e-14 5.6209991e-14
3.7435551e0 -2.8208e-1 7.6742126e-16 7.6742126e-16
3.9486821e0 -2.8208e-1 7.9013e-18 7.9013e-18
4.153809e0 -2.8208e-1 6.1361969e-20 6.1361969e-20
4.358936e0 -2.8208e-1 3.6123184e-22 3.6123184e-22
4.564063e0 -2.8208e-1 1.6008179e-24 1.6008179e-24
4.7691899e0 -2.8208e-1 5.3723404e-27 5.3723404e-27
4.9743169e0 -2.8208e-1 1.3598999e-29 1.3598999e-29
5.1794438e0 -2.8208e-1 2.6016846e-32 2.6016846e-32
5.3845708e0 -2.8208e-1 3.7581177e-35 3.7581177e-35
5.5896977e0 -2.8208e-1 4.1068787e-38 4.1068787e-38
5.7948247e0 -2.8208e-1 3.3885406e-41 3.3885406e-41
5.9999516e0 -2.8208e-1 2.1088669e-44 2.1088669e-44

-2.0e0 -7.6953e-2 2.953212e-9 2.953212e-9
-1.794873e0 -7.6953e-2 7.8382492e-8 7.8382492e-8
-1.5897461e0 -7.6953e-2 1.5708923e-6 1.5708923e-6
-1.3846191e0 -7.6953e-2 2.3789352e-5 2.3789352e-5
-1.1794922e0 -7.6953e-2 2.7212204e-4 2.7212204e-4
-9.743652e-1 -7.6953e-2 2.351146e-3 2.351146e-3
-7.692382e-1 -7.6953e-2 1.534816e-2 1.534816e-2
-5.641112e-1 -7.6953e-2 7.5672485e-2 7.5672485e-2
-3.589842e-1 -7.6953e-2 2.8182999e-1 2.8182999e-1
-1.5385721e-1 -7.6953e-2 7.9285889e-1 7.9285889e-1
5.126979e-2 -7.6953e-2 1.6852997e0 1.6852997e0
2.5639679e-1 -7.6953e-2 2.7054993e0 2.7054993e0
4.6152379e-1 -7.6953e-2 3.2807999e0 3.2807999e0
6.6665079e-1 -7.6953e-2 3.0057007e0 3.0057007e0
8.7177779e-1 -7.6953e-2 2.0794998e0 2.0794998e0
1.07690479e0 -7.6953e-2 1.0871994e0 1.0871994e0
1.2820317e0 -7.6953e-2 4.2930023e-1 4.2930023e-1
1.4871587e0 -7.6953e-2 1.2805984e-1 1.2805984e-1
1.6922856e0 -7.6953e-2 2.885527e-2 2.885527e-2
1.8974126e0 -7.6953e-2 4.9116455e-3 4.9116455e-3
2.1025395e0 -7.6953e-2 6.3147476e-4 6.3147476e-4
2.3076665e0 -7.6953e-2 6.1340942e-5 6.1340942e-5
2.5127934e0 -7.6953e-2 4.4998657e-6 4.4998657e-6
2.7179204e0 -7.6953e-2 2.4940857e-7 2.4940857e-7
2.9230473e0 -7.6953e-2 1.044046e-8 1.044046e-8
3.1281743e0 -7.6953e-2 3.3018143e-10 3.3018143e-10
3.3333012e0 -7.6953e-2 7.8880768e-12 7.8880768e-12
3.5384282e0 -7.6953e-2 1.4234985e-13 1.4234985e-13
3.7435551e0 -7.6953e-2 1.9430695e-15 1.9430695e-15
3.9486821e0 -7.6953e-2 2.0005753e-17 2.0005753e-17
4.153809e0 -7.6953e-2 1.555191e-19 1.555191e-19
4.358936e0 -7.6953e-2 9.1464005e-22 9.1464005e-22
4.564063e0 -7.6953e-2 4.0532776e-24 4.0532776e-24
4.7691899e0 -7.6953e-2 1.3602478e-26 1.3602478e-26
4.9743169e0 -7.6953e-2 3.4467514e-29 3.4467514e-29
5.1794438e0 -7.6953e-2 6.5875122e-32 6.5875122e-32
5.3845708e0 -7.6953e-2 9.515538e-35 9.515538e-35
5.5896977e0 -7.6953e-2 1.0398468e-37 1.0398468e-37
5.7948247e0 -7.6953e-2 8.5797577e-41 8.5797577e-41
5.9999516e0 -7.6953e-2 5.3396469e-44 5.3396469e-44

-2.0e0 1.2817401e-1 5.6502548e-9 5.6502548e-9
-1.794873e0 1.2817401e-1 1.4993408e-7 1.4993408e-7
-1.5897461e0 1.2817401e-1 3.0057861e-6 3.0057861e-6
-1.3846191e0 1.2817401e-1 4.5510986e-5 4.5510986e-5
-1.1794922e0 1.2817401e-1 5.205896e-4 5.205896e-4
-9.743652e-1 1.2817401e-1 4.4983215e-3 4.4983215e-3
-7.692382e-1 1.2817401e-1 2.9359055e-2 2.9359055e-2
-5.641112e-1 1.2817401e-1 1.4476334e-1 1.4476334e-1
-3.589842e-1 1.2817401e-1 5.3913376e-1 5.3913376e-1
-1.5385721e-1 1.2817401e-1 1.5162994e0 1.5162994e0
5.126979e-2 1.2817401e-1 3.2237e0 3.2237e0
2.5639679e-1 1.2817401e-1 5.1761993e0 5.1761993e0
4.6152379e-1 1.2817401e-1 6.2774994e0 6.2774994e0
6.6665079e-1 1.2817401e-1 5.7503006e0 5.7503006e0
8.7177779e-1 1.2817401e-1 3.9800003e0 3.9800003e0
1.07690479e0 1.2817401e-1 2.0804001e0 2.0804001e0
1.2820317e0 1.2817401e-1 8.21306e-1 8.21306e-1
1.4871587e0 1.2817401e-1 2.4498337e-1 2.4498337e-1
1.6922856e0 1.2817401e-1 5.5202744e-2 5.5202744e-2
1.8974126e0 1.2817401e-1 9.3972e-3 9.3972e-3
2.1025395e0 1.2817401e-1 1.2082565e-3 1.2082565e-3
2.3076665e0 1.2817401e-1 1.1733719e-4 1.1733719e-4
2.5127934e0 1.2817401e-1 8.6085114e-6 8.6085114e-6
2.7179204e0 1.2817401e-1 4.7713882e-7 4.7713882e-7
2.9230473e0 1.2817401e-1 1.9975174e-8 1.9975174e-8
3.1281743e0 1.2817401e-1 6.3171677e-10 6.3171677e-10
3.3333012e0 1.2817401e-1 1.5091293e-11 1.5091293e-11
3.5384282e0 1.2817401e-1 2.7232254e-13 2.7232254e-13
3.7435551e0 1.2817401e-1 3.7146408e-15 3.7146408e-15
3.9486821e0 1.2817401e-1 3.824591e-17 3.824591e-17
4.153809e0 1.2817401e-1 2.9731033e-19 2.9731033e-19
4.358936e0 1.2817401e-1 1.7485016e-21 1.7485016e-21
4.564063e0 1.2817401e-1 7.7563751e-24 7.7563751e-24
4.7691899e0 1.2817401e-1 2.6004211e-26 2.6004211e-26
4.9743169e0 1.2817401e-1 6.5891724e-29 6.5891724e-29
5.1794438e0 1.2817401e-1 1.2605698e-31 1.2605698e-31
5.3845708e0 1.2817401e-1 1.8227112e-34 1.8227112e-34
5.5896977e0 1.2817401e-1 1.989885e-37 1.989885e-37
5.7948247e0 1.2817401e-1 1.6418442e-40 1.6418442e-40
5.9999516e0 1.2817401e-1 1.021788e-43 1.021788e-43

-2.0e0 3.3330101e-1 8.1653183e-9 8.1653183e-9
-1.794873e0 3.3330101e-1 2.166742e-7 2.166742e-7
-1.5897461e0 3.3330101e-1 4.343364e-6 4.343364e-6
-1.3846191e0 3.3330101e-1 6.5769318e-5 6.5769318e-5
-1.1794922e0 3.3330101e-1 7.5224716e-4 7.5224716e-4
-9.743652e-1 3.3330101e-1 6.500682e-3 6.500682e-3
-7.692382e-1 3.3330101e-1 4.242833e-2 4.242833e-2
-5.641112e-1 3.3330101e-1 2.0920258e-1 2.0920258e-1
-3.589842e-1 3.3330101e-1 7.791272e-1 7.791272e-1
-1.5385721e-1 3.3330101e-1 2.1923996e0 2.1923996e0
5.126979e-2 3.3330101e-1 4.6600006e0 4.6600006e0
2.5639679e-1 3.3330101e-1 7.4807999e0 7.4807999e0
4.6152379e-1 3.3330101e-1 9.0720993e0 9.0720993e0
6.6665079e-1 3.3330101e-1 8.311e0 8.311e0
8.7177779e-1 3.3330101e-1 5.7513e0 5.7513e0
1.07690479e0 3.3330101e-1 3.0065994e0 3.0065994e0
1.2820317e0 3.3330101e-1 1.1862e0 1.1862e0
1.4871587e0 3.3330101e-1 3.5407349e-1 3.5407349e-1
1.6922856e0 3.3330101e-1 7.9774948e-2 7.9774948e-2
1.8974126e0 3.3330101e-1 1.3579788e-2 1.3579788e-2
2.1025395e0 3.3330101e-1 1.7459457e-3 1.7459457e-3
2.3076665e0 3.3330101e-1 1.6956741e-4 1.6956741e-4
2.5127934e0 3.3330101e-1 1.2441406e-5 1.2441406e-5
2.7179204e0 3.3330101e-1 6.8959503e-7 6.8959503e-7
2.9230473e0 3.3330101e-1 2.8866776e-8 2.8866776e-8
3.1281743e0 3.3330101e-1 9.1292374e-10 9.1292374e-10
3.3333012e0 3.3330101e-1 2.1809402e-11 2.1809402e-11
3.5384282e0 3.3330101e-1 3.9354019e-13 3.9354019e-13
3.7435551e0 3.3330101e-1 5.3670898e-15 5.3670898e-15
3.9486821e0 3.3330101e-1 5.525911e-17 5.525911e-17
4.153809e0 3.3330101e-1 4.3043076e-19 4.3043076e-19
4.358936e0 3.3330101e-1 2.5263458e-21 2.5263458e-21
4.564063e0 3.3330101e-1 1.1217865e-23 1.1217865e-23
4.7691899e0 3.3330101e-1 3.7647766e-26 3.7647766e-26
4.9743169e0 3.3330101e-1 9.5299408e-29 9.5299408e-29
5.1794438e0 3.3330101e-1 1.8231888e-31 1.8231888e-31
5.3845708e0 3.3330101e-1 2.6335464e-34 2.6335464e-34
5.5896977e0 3.3330101e-1 2.8722397e-37 2.8722397e-37
5.7948247e0 3.3330101e-1 2.372203e-40 2.372203e-40
5.9999516e0 3.3330101e-1 1.4778168e-43 1.4778168e-43

-2.0e0 5.3842801e-1 8.9138336e-9 8.9138336e-9
-1.794873e0 5.3842801e-1 2.365364e-7 2.365364e-7
-1.5897461e0 5.3842801e-1 4.7419601e-6 4.7419601e-6
-1.3846191e0 5.3842801e-1 7.179831e-5 7.179831e-5
-1.1794922e0 5.3842801e-1 8.2128082e-4 8.2128082e-4
-9.743652e-1 5.3842801e-1 7.0965622e-3 7.0965622e-3
-7.692382e-1 5.3842801e-1 4.6316849e-2 4.6316849e-2
-5.641112e-1 5.3842801e-1 2.2838074e-1 2.2838074e-1
-3.589842e-1 5.3842801e-1 8.5054779e-1 8.5054779e-1
-1.5385721e-1 5.3842801e-1 2.3934998e0 2.3934998e0
5.126979e-2 5.3842801e-1 5.0871002e0 5.0871002e0
2.5639679e-1 5.3842801e-1 8.1669998e0 8.1669998e0
4.6152379e-1 5.3842801e-1 9.9033005e0 9.9033005e0
6.6665079e-1 5.3842801e-1 9.0731995e0 9.0731995e0
8.7177779e-1 5.3842801e-1 6.2783997e0 6.2783997e0
1.07690479e0 5.3842801e-1 3.2817001e0 3.2817001e0
1.2820317e0 5.3842801e-1 1.2951996e0 1.2951996e0
1.4871587e0 5.3842801e-1 3.8649399e-1 3.8649399e-1
1.6922856e0 5.3842801e-1 8.7095688e-2 8.7095688e-2
1.8974126e0 5.3842801e-1 1.4824646e-2 1.4824646e-2
2.1025395e0 5.3842801e-1 1.9061646e-3 1.9061646e-3
2.3076665e0 5.3842801e-1 1.851268e-4 1.851268e-4
2.5127934e0 5.3842801e-1 1.3580429e-5 1.3580429e-5
2.7179204e0 5.3842801e-1 7.5272888e-7 7.5272888e-7
2.9230473e0 5.3842801e-1 3.1515823e-8 3.1515823e-8
3.1281743e0 5.3842801e-1 9.966008e-10 9.966008e-10
3.3333012e0 5.3842801e-1 2.3808395e-11 2.3808395e-11
3.5384282e0 5.3842801e-1 4.2961487e-13 4.2961487e-13
3.7435551e0 5.3842801e-1 5.8666016e-15 5.8666016e-15
3.9486821e0 5.3842801e-1 6.0402756e-17 6.0402756e-17
4.153809e0 5.3842801e-1 4.6955276e-19 4.6955276e-19
4.358936e0 5.3842801e-1 2.76147e-21 2.76147e-21
4.564063e0 5.3842801e-1 1.2237625e-23 1.2237625e-23
4.7691899e0 5.3842801e-1 4.1069244e-26 4.1069244e-26
4.9743169e0 5.3842801e-1 1.039595e-28 1.039595e-28
5.1794438e0 5.3842801e-1 1.9889221e-31 1.9889221e-31
5.3845708e0 5.3842801e-1 2.8729431e-34 2.8729431e-34
5.5896977e0 5.3842801e-1 3.1395432e-37 3.1395432e-37
5.7948247e0 5.3842801e-1 2.5904343e-40 2.5904343e-40
5.9999516e0 5.3842801e-1 1.6121552e-43 1.6121552e-43

-2.0e0 7.4355501e-1 7.3507065e-9 7.3507065e-9
-1.794873e0 7.4355501e-1 1.95056e-7 1.95056e-7
-1.5897461e0 7.4355501e-1 3.910022e-6 3.910022e-6
-1.3846191e0 7.4355501e-1 5.9214142e-5 5.9214142e-5
-1.1794922e0 7.4355501e-1 6.7733032e-4 6.7733032e-4
-9.743652e-1 7.4355501e-1 5.8521118e-3 5.8521118e-3
-7.692382e-1 7.4355501e-1 3.8198563e-2 3.8198563e-2
-5.641112e-1 7.4355501e-1 1.8831253e-1 1.8831253e-1
-3.589842e-1 7.4355501e-1 7.0139648e-1 7.0139648e-1
-1.5385721e-1 7.4355501e-1 1.9733994e0 1.9733994e0
5.126979e-2 7.4355501e-1 4.1949997e0 4.1949997e0
2.5639679e-1 7.4355501e-1 6.7345993e0 6.7345993e0
4.6152379e-1 7.4355501e-1 8.1669998e0 8.1669998e0
6.6665079e-1 7.4355501e-1 7.4817001e0 7.4817001e0
8.7177779e-1 7.4355501e-1 5.1772003e0 5.1772003e0
1.07690479e0 7.4355501e-1 2.7065994e0 2.7065994e0
1.2820317e0 7.4355501e-1 1.0681e0 1.0681e0
1.4871587e0 7.4355501e-1 3.1874557e-1 3.1874557e-1
1.6922856e0 7.4355501e-1 7.1830383e-2 7.1830383e-2
1.8974126e0 7.4355501e-1 1.2225067e-2 1.2225067e-2
2.1025395e0 7.4355501e-1 1.5717438e-3 1.5717438e-3
2.3076665e0 7.4355501e-1 1.5266403e-4 1.5266403e-4
2.5127934e0 7.4355501e-1 1.120018e-5 1.120018e-5
2.7179204e0 7.4355501e-1 6.2079346e-7 6.2079346e-7
2.9230473e0 7.4355501e-1 2.5986725e-8 2.5986725e-8
3.1281743e0 7.4355501e-1 8.218428e-10 8.218428e-10
3.3333012e0 7.4355501e-1 1.9633438e-11 1.9633438e-11
3.5384282e0 7.4355501e-1 3.5435547e-13 3.5435547e-13
3.7435551e0 7.4355501e-1 4.8320938e-15 4.8320938e-15
3.9486821e0 7.4355501e-1 4.9751144e-17 4.9751144e-17
4.153809e0 7.4355501e-1 3.8713913e-19 3.8713913e-19
4.358936e0 7.4355501e-1 2.2744919e-21 2.2744919e-21
4.564063e0 7.4355501e-1 1.009967e-23 1.009967e-23
4.7691899e0 7.4355501e-1 3.3861221e-26 3.3861221e-26
4.9743169e0 7.4355501e-1 8.5800125e-29 8.5800125e-29
5.1794438e0 7.4355501e-1 1.6414566e-31 1.6414566e-31
5.3845708e0 7.4355501e-1 2.3710205e-34 2.3710205e-34
5.5896977e0 7.4355501e-1 2.591063e-37 2.591063e-37
5.7948247e0 7.4355501e-1 2.1336288e-40 2.1336288e-40
5.9999516e0 7.4355501e-1 1.3305084e-43 1.3305084e-43

-2.0e0 9.48682e-1 4.5786285e-9 4.5786285e-9
-1.794873e0 9.48682e-1 1.2149567e-7 1.2149567e-7
-1.5897461e0 9.48682e-1 2.4357132e-6 2.4357132e-6
-1.3846191e0 9.48682e-1 3.6887161e-5 3.6887161e-5
-1.1794922e0 9.48682e-1 4.2193741e-4 4.2193741e-4
-9.743652e-1 9.48682e-1 3.645166e-3 3.645166e-3
-7.692382e-1 9.48682e-1 2.3795517e-2 2.3795517e-2
-5.641112e-1 9.48682e-1 1.1730789e-1 1.1730789e-1
-3.589842e-1 9.48682e-1 4.3692154e-1 4.3692154e-1
-1.5385721e-1 9.48682e-1 1.2292007e0 1.2292007e0
5.126979e-2 9.48682e-1 2.6126007e0 2.6126007e0
2.5639679e-1 9.48682e-1 4.1949997e0 4.1949997e0
4.6152379e-1 9.48682e-1 5.0871002e0 5.0871002e0
6.6665079e-1 9.48682e-1 4.6600006e0 4.6600006e0
8.7177779e-1 9.48682e-1 3.2246002e0 3.2246002e0
1.07690479e0 9.48682e-1 1.6852997e0 1.6852997e0
1.2820317e0 9.48682e-1 6.6560104e-1 6.6560104e-1
1.4871587e0 9.48682e-1 1.9856049e-1 1.9856049e-1
1.6922856e0 9.48682e-1 4.4741989e-2 4.4741989e-2
1.8974126e0 9.48682e-1 7.6148636e-3 7.6148636e-3
2.1025395e0 9.48682e-1 9.7912155e-4 9.7912155e-4
2.3076665e0 9.48682e-1 9.5102997e-5 9.5102997e-5
2.5127934e0 9.48682e-1 6.9772278e-6 6.9772278e-6
2.7179204e0 9.48682e-1 3.8667831e-7 3.8667831e-7
2.9230473e0 9.48682e-1 1.6188293e-8 1.6188293e-8
3.1281743e0 9.48682e-1 5.1190674e-10 5.1190674e-10
3.3333012e0 9.48682e-1 1.2229187e-11 1.2229187e-11
3.5384282e0 9.48682e-1 2.2071915e-13 2.2071915e-13
3.7435551e0 9.48682e-1 3.011023e-15 3.011023e-15
3.9486821e0 9.48682e-1 3.1001312e-17 3.1001312e-17
4.153809e0 9.48682e-1 2.4147766e-19 2.4147766e-19
4.358936e0 9.48682e-1 1.4173035e-21 1.4173035e-21
4.564063e0 9.48682e-1 6.2935104e-24 6.2935104e-24
4.7691899e0 9.48682e-1 2.1078644e-26 2.1078644e-26
4.9743169e0 9.48682e-1 5.3357697e-29 5.3357697e-29
5.1794438e0 9.48682e-1 1.0228271e-31 1.0228271e-31
5.3845708e0 9.48682e-1 1.4774673e-34 1.4774673e-34
5.5896977e0 9.48682e-1 1.6113571e-37 1.6113571e-37
5.7948247e0 9.48682e-1 1.3295166e-40 1.3295166e-40
5.9999516e0 9.48682e-1 8.2908661e-44 8.2908661e-44

-2.0e0 1.153809e0 2.1547653e-9 2.1547653e-9
-1.794873e0 1.153809e0 5.7179504e-8 5.7179504e-8
-1.5897461e0 1.153809e0 1.1461899e-6 1.1461899e-6
-1.3846191e0 1.153809e0 1.7354126e-5 1.7354126e-5
-1.1794922e0 1.153809e0 1.9851273e-4 1.9851273e-4
-9.743652e-1 1.153809e0 1.715303e-3 1.715303e-3
-7.692382e-1 1.153809e0 1.1196411e-2 1.1196411e-2
-5.641112e-1 1.153809e0 5.5202744e-2 5.5202744e-2
-3.589842e-1 1.153809e0 2.0561508e-1 2.0561508e-1
-1.5385721e-1 1.153809e0 5.7844254e-1 5.7844254e-1
5.126979e-2 1.153809e0 1.2292007e0 1.2292007e0
2.5639679e-1 1.153809e0 1.9733994e0 1.9733994e0
4.6152379e-1 1.153809e0 2.3934998e0 2.3934998e0
6.6665079e-1 1.153809e0 2.1923996e0 2.1923996e0
8.7177779e-1 1.153809e0 1.5173004e0 1.5173004e0
1.07690479e0 1.153809e0 7.931749e-1 7.931749e-1
1.2820317e0 1.153809e0 3.1322342e-1 3.1322342e-1
1.4871587e0 1.153809e0 9.3420013e-2 9.3420013e-2
1.6922856e0 1.153809e0 2.105217e-2 2.105217e-2
1.8974126e0 1.153809e0 3.5833206e-3 3.5833206e-3
2.1025395e0 1.153809e0 4.6075043e-4 4.6075043e-4
2.3076665e0 1.153809e0 4.4748154e-5 4.4748154e-5
2.5127934e0 1.153809e0 3.2832977e-6 3.2832977e-6
2.7179204e0 1.153809e0 1.8194397e-7 1.8194397e-7
2.9230473e0 1.153809e0 7.6179184e-9 7.6179184e-9
3.1281743e0 1.153809e0 2.4088867e-10 2.4088867e-10
3.3333012e0 1.153809e0 5.755423e-12 5.755423e-12
3.5384282e0 1.153809e0 1.0385223e-13 1.0385223e-13
3.7435551e0 1.153809e0 1.4166138e-15 1.4166138e-15
3.9486821e0 1.153809e0 1.4585571e-17 1.4585571e-17
4.153809e0 1.153809e0 1.1338333e-19 1.1338333e-19
4.358936e0 1.153809e0 6.6682816e-22 6.6682816e-22
4.564063e0 1.153809e0 2.960965e-24 2.960965e-24
4.7691899e0 1.153809e0 9.9172775e-27 9.9172775e-27
4.9743169e0 1.153809e0 2.5128601e-29 2.5128601e-29
5.1794438e0 1.153809e0 4.81232e-32 4.81232e-32
5.3845708e0 1.153809e0 6.9512878e-35 6.9512878e-35
5.5896977e0 1.153809e0 7.581247e-38 7.581247e-38
5.7948247e0 1.153809e0 6.2552246e-41 6.2552246e-41
5.9999516e0 1.153809e0 3.900682e-44 3.900682e-44

-2.0e0 1.358936e0 7.6590042e-10 7.6590042e-10
-1.794873e0 1.358936e0 2.0323624e-8 2.0323624e-8
-1.5897461e0 1.358936e0 4.0739655e-7 4.0739655e-7
-1.3846191e0 1.358936e0 6.169719e-6 6.169719e-6
-1.1794922e0 1.358936e0 7.057338e-5 7.057338e-5
-9.743652e-1 1.358936e0 6.0975021e-4 6.0975021e-4
-7.692382e-1 1.358936e0 3.980098e-3 3.980098e-3
-5.641112e-1 1.358936e0 1.9620987e-2 1.9620987e-2
-3.589842e-1 1.358936e0 7.308406e-2 7.308406e-2
-1.5385721e-1 1.358936e0 2.0561508e-1 2.0561508e-1
5.126979e-2 1.358936e0 4.3697342e-1 4.3697342e-1
2.5639679e-1 1.358936e0 7.0153503e-1 7.0153503e-1
4.6152379e-1 1.358936e0 8.507811e-1 8.507811e-1
6.6665079e-1 1.358936e0 7.7938766e-1 7.7938766e-1
8.7177779e-1 1.358936e0 5.3934692e-1 5.3934692e-1
1.07690479e0 1.358936e0 2.8194214e-1 2.8194214e-1
1.2820317e0 1.358936e0 1.1134155e-1 1.1134155e-1
1.4871587e0 1.358936e0 3.3211655e-2 3.3211655e-2
1.6922856e0 1.358936e0 7.4835648e-3 7.4835648e-3
1.8974126e0 1.358936e0 1.2736465e-3 1.2736465e-3
2.1025395e0 1.358936e0 1.6376495e-4 1.6376495e-4
2.3076665e0 1.358936e0 1.5906586e-5 1.5906586e-5
2.5127934e0 1.358936e0 1.1670029e-6 1.1670029e-6
2.7179204e0 1.358936e0 6.4676651e-8 6.4676651e-8
2.9230473e0 1.358936e0 2.7076996e-9 2.7076996e-9
3.1281743e0 1.358936e0 8.562294e-11 8.562294e-11
3.3333012e0 1.358936e0 2.0456848e-12 2.0456848e-12
3.5384282e0 1.358936e0 3.6917435e-14 3.6917435e-14
3.7435551e0 1.358936e0 5.0373138e-16 5.0373138e-16
3.9486821e0 1.358936e0 5.1811737e-18 5.1811737e-18
4.153809e0 1.358936e0 4.035727e-20 4.035727e-20
4.358936e0 1.358936e0 2.3687256e-22 2.3687256e-22
4.564063e0 1.358936e0 1.0528549e-24 1.0528549e-24
4.7691899e0 1.358936e0 3.5298798e-27 3.5298798e-27
4.9743169e0 1.358936e0 8.9353607e-30 8.9353607e-30
5.1794438e0 1.358936e0 1.7094238e-32 1.7094238e-32
5.3845708e0 1.358936e0 2.4692505e-35 2.4692505e-35
5.5896977e0 1.358936e0 2.6956818e-38 2.6956818e-38
5.7948247e0 1.358936e0 2.224231e-41 2.224231e-41
5.9999516e0 1.358936e0 1.385617e-44 1.385617e-44

-2.0e0 1.564063e0 2.0564163e-10 2.0564163e-10
-1.794873e0 1.564063e0 5.4569748e-9 5.4569748e-9
-1.5897461e0 1.564063e0 1.0939713e-7 1.0939713e-7
-1.3846191e0 1.564063e0 1.6565475e-6 1.6565475e-6
-1.1794922e0 1.564063e0 1.8948929e-5 1.8948929e-5
-9.743652e-1 1.564063e0 1.6371979e-4 1.6371979e-4
-7.692382e-1 1.564063e0 1.0685394e-3 1.0685394e-3
-5.641112e-1 1.564063e0 5.2688507e-3 5.2688507e-3
-3.589842e-1 1.564063e0 1.9624786e-2 1.9624786e-2
-1.5385721e-1 1.564063e0 5.5213806e-2 5.5213806e-2
5.126979e-2 1.564063e0 1.1734177e-1 1.1734177e-1
2.5639679e-1 1.564063e0 1.8837036e-1 1.8837036e-1
4.6152379e-1 1.564063e0 2.2844406e-1 2.2844406e-1
6.6665079e-1 1.564063e0 2.0928665e-1 2.0928665e-1
8.7177779e-1 1.564063e0 1.4482101e-1 1.4482101e-1
1.07690479e0 1.564063e0 7.5709076e-2 7.5709076e-2
1.2820317e0 1.564063e0 2.9898315e-2 2.9898315e-2
1.4871587e0 1.564063e0 8.9182938e-3 8.9182938e-3
1.6922856e0 1.564063e0 2.0091232e-3 2.0091232e-3
1.8974126e0 1.564063e0 3.420134e-4 3.420134e-4
2.1025395e0 1.564063e0 4.3976288e-5 4.3976288e-5
2.3076665e0 1.564063e0 4.2713806e-6 4.2713806e-6
2.5127934e0 1.564063e0 3.1337433e-7 3.1337433e-7
2.7179204e0 1.564063e0 1.7367203e-8 1.7367203e-8
2.9230473e0 1.564063e0 7.2701416e-10 7.2701416e-10
3.1281743e0 1.564063e0 2.2991928e-11 2.2991928e-11
3.3333012e0 1.564063e0 5.4927307e-13 5.4927307e-13
3.5384282e0 1.564063e0 9.917453e-15 9.917453e-15
3.7435551e0 1.564063e0 1.3510056e-16 1.3510056e-16
3.9486821e0 1.564063e0 1.3937592e-18 1.3937592e-18
4.153809e0 1.564063e0 1.0834793e-20 1.0834793e-20
4.358936e0 1.564063e0 6.3594055e-23 6.3594055e-23
4.564063e0 1.564063e0 2.823848e-25 2.823848e-25
4.7691899e0 1.564063e0 9.476886e-28 9.476886e-28
4.9743169e0 1.564063e0 2.3988861e-30 2.3988861e-30
5.1794438e0 1.564063e0 4.5894165e-33 4.5894165e-33
5.3845708e0 1.564063e0 6.6293167e-36 6.6293167e-36
5.5896977e0 1.564063e0 7.2445251e-39 7.2445251e-39
5.7948247e0 1.564063e0 5.971495e-42 5.971495e-42
5.9999516e0 1.564063e0 3.7200531e-45 3.7200531e-45

-2.0e0 1.7691899e0 4.1714218e-11 4.1714218e-11
-1.794873e0 1.7691899e0 1.1069366e-9 1.1069366e-9
-1.5897461e0 1.7691899e0 2.219104e-8 2.219104e-8
-1.3846191e0 1.7691899e0 3.3599731e-7 3.3599731e-7
-1.1794922e0 1.7691899e0 3.84337e-6 3.84337e-6
-9.743652e-1 1.7691899e0 3.3209915e-5 3.3209915e-5
-7.692382e-1 1.7691899e0 2.1674881e-4 2.1674881e-4
-5.641112e-1 1.7691899e0 1.0687592e-3 1.0687592e-3
-3.589842e-1 1.7691899e0 3.980098e-3 3.980098e-3
-1.5385721e-1 1.7691899e0 1.1199707e-2 1.1199707e-2
5.126979e-2 1.7691899e0 2.3800232e-2 2.3800232e-2
2.5639679e-1 1.7691899e0 3.8210281e-2 3.8210281e-2
4.6152379e-1 1.7691899e0 4.634024e-2 4.634024e-2
6.6665079e-1 1.7691899e0 4.244896e-2 4.244896e-2
8.7177779e-1 1.7691899e0 2.9376892e-2 2.9376892e-2
1.07690479e0 1.7691899e0 1.5357376e-2 1.5357376e-2
1.2820317e0 1.7691899e0 6.0635406e-3 6.0635406e-3
1.4871587e0 1.7691899e0 1.8086609e-3 1.8086609e-3
1.6922856e0 1.7691899e0 4.0754868e-4 4.0754868e-4
1.8974126e0 1.7691899e0 6.9363647e-5 6.9363647e-5
2.1025395e0 1.7691899e0 8.9187073e-6 8.9187073e-6
2.3076665e0 1.7691899e0 8.6628403e-7 8.6628403e-7
2.5127934e0 1.7691899e0 6.3554855e-8 6.3554855e-8
2.7179204e0 1.7691899e0 3.5222519e-9 3.5222519e-9
2.9230473e0 1.7691899e0 1.4747131e-10 1.4747131e-10
3.1281743e0 1.7691899e0 4.6637955e-12 4.6637955e-12
3.3333012e0 1.7691899e0 1.114154e-13 1.114154e-13
3.5384282e0 1.7691899e0 2.0123154e-15 2.0123154e-15
3.7435551e0 1.7691899e0 2.744101e-17 2.744101e-17
3.9486821e0 1.7691899e0 2.8252792e-19 2.8252792e-19
4.153809e0 1.7691899e0 2.1963043e-21 2.1963043e-21
4.358936e0 1.7691899e0 1.2916626e-23 1.2916626e-23
4.564063e0 1.7691899e0 5.7240845e-26 5.7240845e-26
4.7691899e0 1.7691899e0 1.9210129e-28 1.9210129e-28
4.9743169e0 1.7691899e0 4.8626938e-31 4.8626938e-31
5.1794438e0 1.7691899e0 9.303035e-34 9.303035e-34
5.3845708e0 1.7691899e0 1.3464874e-36 1.3464874e-36
5.5896977e0 1.7691899e0 1.4685089e-39 1.4685089e-39
5.7948247e0 1.7691899e0 1.2116531e-42 1.2116531e-42
5.9999516e0 1.7691899e0 7.5483276e-46 7.5483276e-46

-2.0e0 1.9743169e0 6.3913513e-12 6.3913513e-12
-1.794873e0 1.9743169e0 1.6959824e-10 1.6959824e-10
-1.5897461e0 1.9743169e0 3.4000366e-9 3.4000366e-9
-1.3846191e0 1.9743169e0 5.14805e-8 5.14805e-8
-1.1794922e0 1.9743169e0 5.8886536e-7 5.8886536e-7
-9.743652e-1 1.9743169e0 5.088295e-6 5.088295e-6
-7.692382e-1 1.9743169e0 3.3209915e-5 3.3209915e-5
-5.641112e-1 1.9743169e0 1.6375076e-4 1.6375076e-4
-3.589842e-1 1.9743169e0 6.0993866e-4 6.0993866e-4
-1.5385721e-1 1.9743169e0 1.7159943e-3 1.7159943e-3
5.126979e-2 1.9743169e0 3.6469894e-3 3.6469894e-3
2.5639679e-1 1.9743169e0 5.8544571e-3 5.8544571e-3
4.6152379e-1 1.9743169e0 7.1000824e-3 7.1000824e-3
6.6665079e-1 1.9743169e0 6.5046051e-3 6.5046051e-3
8.7177779e-1 1.9743169e0 4.5010406e-3 4.5010406e-3
1.07690479e0 1.9743169e0 2.3530228e-3 2.3530228e-3
1.2820317e0 1.9743169e0 9.2904541e-4 9.2904541e-4
1.4871587e0 1.9743169e0 2.7711823e-4 2.7711823e-4
1.6922856e0 1.9743169e0 6.2443497e-5 6.2443497e-5
1.8974126e0 1.9743169e0 1.0629593e-5 1.0629593e-5
2.1025395e0 1.9743169e0 1.3666367e-6 1.3666367e-6
2.3076665e0 1.9743169e0 1.3272583e-7 1.3272583e-7
2.5127934e0 1.9743169e0 9.7386917e-9 9.7386917e-9
2.7179204e0 1.9743169e0 5.396666e-10 5.396666e-10
2.9230473e0 1.9743169e0 2.2595306e-11 2.2595306e-11
3.1281743e0 1.9743169e0 7.1457748e-13 7.1457748e-13
3.3333012e0 1.9743169e0 1.7086166e-14 1.7086166e-14
3.5384282e0 1.9743169e0 3.079802e-16 3.079802e-16
3.7435551e0 1.9743169e0 4.1997833e-18 4.1997833e-18
3.9486821e0 1.9743169e0 4.3283524e-20 4.3283524e-20
4.153809e0 1.9743169e0 3.3647507e-22 3.3647507e-22
4.358936e0 1.9743169e0 1.9768677e-24 1.9768677e-24
4.564063e0 1.9743169e0 8.778128e-27 8.778128e-27
4.7691899e0 1.9743169e0 2.9429825e-29 2.9429825e-29
4.9743169e0 1.9743169e0 7.4572021e-32 7.4572021e-32
5.1794438e0 1.9743169e0 1.426648e-34 1.426648e-34
5.3845708e0 1.9743169e0 2.060788e-37 2.060788e-37
5.5896977e0 1.9743169e0 2.2520325e-40 2.2520325e-40
5.7948247e0 1.9743169e0 1.8543945e-43 1.8543945e-43
5.9999516e0 1.9743169e0 1.1563782e-46 1.1563782e-46

-2.0e0 2.1794438e0 7.397345e-13 7.397345e-13
-1.794873e0 2.1794438e0 1.9629608e-11 1.9629608e-11
-1.5897461e0 2.1794438e0 3.9352249e-10 3.9352249e-10
-1.3846191e0 2.1794438e0 5.958377e-9 5.958377e-9
-1.1794922e0 2.1794438e0 6.8155914e-8 6.8155914e-8
-9.743652e-1 2.1794438e0 5.8892212e-7 5.8892212e-7
-7.692382e-1 2.1794438e0 3.8437408e-6 3.8437408e-6
-5.641112e-1 2.1794438e0 1.8952621e-5 1.8952621e-5
-3.589842e-1 2.1794438e0 7.0581161e-5 7.0581161e-5
-1.5385721e-1 2.1794438e0 1.9860992e-4 1.9860992e-4
5.126979e-2 2.1794438e0 4.2202255e-4 4.2202255e-4
2.5639679e-1 2.1794438e0 6.775975e-4 6.775975e-4
4.6152379e-1 2.1794438e0 8.2176712e-4 8.2176712e-4
6.6665079e-1 2.1794438e0 7.5277649e-4 7.5277649e-4
8.7177779e-1 2.1794438e0 5.2095505e-4 5.2095505e-4
1.07690479e0 2.1794438e0 2.7234009e-4 2.7234009e-4
1.2820317e0 2.1794438e0 1.0752655e-4 1.0752655e-4
1.4871587e0 2.1794438e0 3.2074432e-5 3.2074432e-5
1.6922856e0 2.1794438e0 7.2272125e-6 7.2272125e-6
1.8974126e0 2.1794438e0 1.2300293e-6 1.2300293e-6
2.1025395e0 2.1794438e0 1.5815674e-7 1.5815674e-7
2.3076665e0 2.1794438e0 1.5361755e-8 1.5361755e-8
2.5127934e0 2.1794438e0 1.1270142e-9 1.1270142e-9
2.7179204e0 2.1794438e0 6.2461319e-11 6.2461319e-11
2.9230473e0 2.1794438e0 2.6151932e-12 2.6151932e-12
3.1281743e0 2.1794438e0 8.2706451e-14 8.2706451e-14
3.3333012e0 2.1794438e0 1.9763916e-15 1.9763916e-15
3.5384282e0 2.1794438e0 3.5659866e-17 3.5659866e-17
3.7435551e0 2.1794438e0 4.8627808e-19 4.8627808e-19
3.9486821e0 2.1794438e0 5.0066498e-21 5.0066498e-21
4.153809e0 2.1794438e0 3.8959778e-23 3.8959778e-23
4.358936e0 2.1794438e0 2.2866882e-25 2.2866882e-25
4.564063e0 2.1794438e0 1.0163895e-27 1.0163895e-27
4.7691899e0 2.1794438e0 3.4075775e-30 3.4075775e-30
4.9743169e0 2.1794438e0 8.6344238e-33 8.6344238e-33
5.1794438e0 2.1794438e0 1.6518524e-35 1.6518524e-35
5.3845708e0 2.1794438e0 2.3861069e-38 2.3861069e-38
5.5896977e0 2.1794438e0 2.6075516e-41 2.6075516e-41
5.7948247e0 2.1794438e0 2.1471512e-44 2.1471512e-44
5.9999516e0 2.1794438e0 1.3376068e-47 1.3376068e-47

-2.0e0 2.3845708e0 6.4669998e-14 6.4669998e-14
-1.794873e0 2.3845708e0 1.716066e-12 1.716066e-12
-1.5897461e0 2.3845708e0 3.440271e-11 3.440271e-11
-1.3846191e0 2.3845708e0 5.2089722e-10 5.2089722e-10
-1.1794922e0 2.3845708e0 5.958377e-9 5.958377e-9
-9.743652e-1 2.3845708e0 5.1485306e-8 5.1485306e-8
-7.692382e-1 2.3845708e0 3.3602829e-7 3.3602829e-7
-5.641112e-1 2.3845708e0 1.6568832e-6 1.6568832e-6
-3.589842e-1 2.3845708e0 6.1716187e-6 6.1716187e-6
-1.5385721e-1 2.3845708e0 1.7362976e-5 1.7362976e-5
5.126979e-2 2.3845708e0 3.6901825e-5 3.6901825e-5
2.5639679e-1 2.3845708e0 5.9243164e-5 5.9243164e-5
4.6152379e-1 2.3845708e0 7.1841354e-5 7.1841354e-5
6.6665079e-1 2.3845708e0 6.5815292e-5 6.5815292e-5
8.7177779e-1 2.3845708e0 4.5547073e-5 4.5547073e-5
1.07690479e0 2.3845708e0 2.3808609e-5 2.3808609e-5
1.2820317e0 2.3845708e0 9.4003693e-6 9.4003693e-6
1.4871587e0 2.3845708e0 2.8045166e-6 2.8045166e-6
1.6922856e0 2.3845708e0 6.3188004e-7 6.3188004e-7
1.8974126e0 2.3845708e0 1.0755432e-7 1.0755432e-7
2.1025395e0 2.3845708e0 1.3829178e-8 1.3829178e-8
2.3076665e0 2.3845708e0 1.3429733e-9 1.3429733e-9
2.5127934e0 2.3845708e0 9.8548294e-11 9.8548294e-11
2.7179204e0 2.3845708e0 5.4616272e-12 5.4616272e-12
2.9230473e0 2.3845708e0 2.2864792e-13 2.2864792e-13
3.1281743e0 2.3845708e0 7.2376251e-15 7.2376251e-15
3.3333012e0 2.3845708e0 1.7278214e-16 1.7278214e-16
3.5384282e0 2.3845708e0 3.1174973e-18 3.1174973e-18
3.7435551e0 2.3845708e0 4.2511719e-20 4.2511719e-20
3.9486821e0 2.3845708e0 4.3769547e-22 4.3769547e-22
4.153809e0 2.3845708e0 3.4059082e-24 3.4059082e-24
4.358936e0 2.3845708e0 2.0010513e-26 2.0010513e-26
4.564063e0 2.3845708e0 8.8855728e-29 8.8855728e-29
4.7691899e0 2.3845708e0 2.9819885e-31 2.9819885e-31
4.9743169e0 2.3845708e0 7.5484589e-34 7.5484589e-34
5.1794438e0 2.3845708e0 1.4441025e-36 1.4441025e-36
5.3845708e0 2.3845708e0 2.0859833e-39 2.0859833e-39
5.5896977e0 2.3845708e0 2.27957e-42 2.27957e-42
5.7948247e0 2.3845708e0 1.877095e-45 1.877095e-45
5.9999516e0 2.3845708e0 1.1693787e-48 1.1693787e-48

-2.0e0 2.5896977e0 4.2771133e-15 4.2771133e-15
-1.794873e0 2.5896977e0 1.1333755e-13 1.1333755e-13
-1.5897461e0 2.5896977e0 2.2719223e-12 2.2719223e-12
-1.3846191e0 2.5896977e0 3.440271e-11 3.440271e-11
-1.1794922e0 2.5896977e0 3.9356339e-10 3.9356339e-10
-9.743652e-1 2.5896977e0 3.4004166e-9 3.4004166e-9
-7.692382e-1 2.5896977e0 2.219342e-8 2.219342e-8
-5.641112e-1 2.5896977e0 1.0942993e-7 1.0942993e-7
-3.589842e-1 2.5896977e0 4.0760498e-7 4.0760498e-7
-1.5385721e-1 2.5896977e0 1.146759e-6 1.146759e-6
5.126979e-2 2.5896977e0 2.4371796e-6 2.4371796e-6
2.5639679e-1 2.5896977e0 3.9123886e-6 3.9123886e-6
4.6152379e-1 2.5896977e0 4.7447739e-6 4.7447739e-6
6.6665079e-1 2.5896977e0 4.3468002e-6 4.3468002e-6
8.7177779e-1 2.5896977e0 3.0079117e-6 3.0079117e-6
1.07690479e0 2.5896977e0 1.5724457e-6 1.5724457e-6
1.2820317e0 2.5896977e0 6.2086212e-7 6.2086212e-7
1.4871587e0 2.5896977e0 1.852089e-7 1.852089e-7
1.6922856e0 2.5896977e0 4.172876e-8 4.172876e-8
1.8974126e0 2.5896977e0 7.103569e-9 7.103569e-9
2.1025395e0 2.5896977e0 9.132869e-10 9.132869e-10
2.3076665e0 2.5896977e0 8.8698914e-11 8.8698914e-11
2.5127934e0 2.5896977e0 6.5080505e-12 6.5080505e-12
2.7179204e0 2.5896977e0 3.6071533e-13 3.6071533e-13
2.9230473e0 2.5896977e0 1.5108704e-14 1.5108704e-14
3.1281743e0 2.5896977e0 4.7772522e-16 4.7772522e-16
3.3333012e0 2.5896977e0 1.1404663e-17 1.1404663e-17
3.5384282e0 2.5896977e0 2.057721e-19 2.057721e-19
3.7435551e0 2.5896977e0 2.8060211e-21 2.8060211e-21
3.9486821e0 2.5896977e0 2.8919739e-23 2.8919739e-23
4.153809e0 2.5896977e0 2.250383e-25 2.250383e-25
4.358936e0 2.5896977e0 1.3208252e-27 1.3208252e-27
4.564063e0 2.5896977e0 5.8709167e-30 5.8709167e-30
4.7691899e0 2.5896977e0 1.9682907e-32 1.9682907e-32
4.9743169e0 2.5896977e0 4.9824493e-35 4.9824493e-35
5.1794438e0 2.5896977e0 9.5320999e-38 9.5320999e-38
5.3845708e0 2.5896977e0 1.3768921e-40 1.3768921e-40
5.5896977e0 2.5896977e0 1.5046692e-43 1.5046692e-43
5.7948247e0 2.5896977e0 1.240239e-46 1.240239e-46
5.9999516e0 2.5896977e0 7.7265106e-50 7.7265106e-50

-2.0e0 2.7948247e0 2.1315979e-16 2.1315979e-16
-1.794873e0 2.7948247e0 5.664914e-15 5.664914e-15
-1.5897461e0 2.7948247e0 1.1336044e-13 1.1336044e-13
-1.3846191e0 2.7948247e0 1.7164032e-12 1.7164032e-12
-1.1794922e0 2.7948247e0 1.9633438e-11 1.9633438e-11
-9.743652e-1 2.7948247e0 1.6964966e-10 1.6964966e-10
-7.692382e-1 2.7948247e0 1.1072449e-9 1.1072449e-9
-5.641112e-1 2.7948247e0 5.4597534e-9 5.4597534e-9
-3.589842e-1 2.7948247e0 2.0336044e-8 2.0336044e-8
-1.5385721e-1 2.7948247e0 5.7213821e-8 5.7213821e-8
5.126979e-2 2.7948247e0 1.2156982e-7 1.2156982e-7
2.5639679e-1 2.7948247e0 1.9519226e-7 1.9519226e-7
4.6152379e-1 2.7948247e0 2.3672577e-7 2.3672577e-7
6.6665079e-1 2.7948247e0 2.1684616e-7 2.1684616e-7
8.7177779e-1 2.7948247e0 1.5006805e-7 1.5006805e-7
1.07690479e0 2.7948247e0 7.8453156e-8 7.8453156e-8
1.2820317e0 2.7948247e0 3.0975159e-8 3.0975159e-8
1.4871587e0 2.7948247e0 9.2395508e-9 9.2395508e-9
1.6922856e0 2.7948247e0 2.081929e-9 2.081929e-9
1.8974126e0 2.7948247e0 3.5433945e-10 3.5433945e-10
2.1025395e0 2.7948247e0 4.5560516e-11 4.5560516e-11
2.3076665e0 2.7948247e0 4.4253372e-12 4.4253372e-12
2.5127934e0 2.7948247e0 3.2466171e-13 3.2466171e-13
2.7179204e0 2.7948247e0 1.7998215e-14 1.7998215e-14
2.9230473e0 2.7948247e0 7.5448608e-16 7.5448608e-16
3.1281743e0 2.7948247e0 2.383194e-17 2.383194e-17
3.3333012e0 2.7948247e0 5.6951385e-19 5.6951385e-19
3.5384282e0 2.7948247e0 1.0285736e-20 1.0285736e-20
3.7435551e0 2.7948247e0 1.4026321e-22 1.4026321e-22
3.9486821e0 2.7948247e0 1.4427017e-24 1.4427017e-24
4.153809e0 2.7948247e0 1.1226135e-26 1.1226135e-26
4.358936e0 2.7948247e0 6.6023804e-29 6.6023804e-29
4.564063e0 2.7948247e0 2.9258743e-31 2.9258743e-31
4.7691899e0 2.7948247e0 9.809404e-34 9.809404e-34
4.9743169e0 2.7948247e0 2.485553e-36 2.485553e-36
5.1794438e0 2.7948247e0 4.7552322e-39 4.7552322e-39
5.3845708e0 2.7948247e0 6.868837e-42 6.868837e-42
5.5896977e0 2.7948247e0 7.5062866e-45 7.5062866e-45
5.7948247e0 2.7948247e0 6.1933533e-48 6.1933533e-48
5.9999516e0 2.7948247e0 3.8544601e-51 3.8544601e-51

-2.0e0 2.9999516e0 8.0287628e-18 8.0287628e-18
-1.794873e0 2.9999516e0 2.1315979e-16 2.1315979e-16
-1.5897461e0 2.9999516e0 4.2771133e-15 4.2771133e-15
-1.3846191e0 2.9999516e0 6.468216e-14 6.468216e-14
-1.1794922e0 2.9999516e0 7.3988449e-13 7.3988449e-13
-9.743652e-1 2.9999516e0 6.3932693e-12 6.3932693e-12
-7.692382e-1 2.9999516e0 4.1727127e-11 4.1727127e-11
-5.641112e-1 2.9999516e0 2.0572693e-10 2.0572693e-10
-3.589842e-1 2.9999516e0 7.662735e-10 7.662735e-10
-1.5385721e-1 2.9999516e0 2.1560577e-9 2.1560577e-9
5.126979e-2 2.9999516e0 4.5822601e-9 4.5822601e-9
2.5639679e-1 2.9999516e0 7.3558578e-9 7.3558578e-9
4.6152379e-1 2.9999516e0 8.9208862e-9 8.9208862e-9
6.6665079e-1 2.9999516e0 8.1726395e-9 8.1726395e-9
8.7177779e-1 2.9999516e0 5.6553116e-9 5.6553116e-9
1.07690479e0 2.9999516e0 2.9564453e-9 2.9564453e-9
1.2820317e0 2.9999516e0 1.1672836e-9 1.1672836e-9
1.4871587e0 2.9999516e0 3.482225e-10 3.482225e-10
1.6922856e0 2.9999516e0 7.8456909e-11 7.8456909e-11
1.8974126e0 2.9999516e0 1.3355576e-11 1.3355576e-11
2.1025395e0 2.9999516e0 1.7170898e-12 1.7170898e-12
2.3076665e0 2.9999516e0 1.6676361e-13 1.6676361e-13
2.5127934e0 2.9999516e0 1.2234482e-14 1.2234482e-14
2.7179204e0 2.9999516e0 6.7928772e-16 6.7928772e-16
2.9230473e0 2.9999516e0 2.8418274e-17 2.8418274e-17
3.1281743e0 2.9999516e0 8.9766159e-19 8.9766159e-19
3.3333012e0 2.9999516e0 2.1472565e-20 2.1472565e-20
3.5384282e0 2.9999516e0 3.8742691e-22 3.8742691e-22
3.7435551e0 2.9999516e0 5.2831985e-24 5.2831985e-24
3.9486821e0 2.9999516e0 5.4340027e-26 5.4340027e-26
4.153809e0 2.9999516e0 4.2242645e-28 4.2242645e-28
4.358936e0 2.9999516e0 2.4843338e-30 2.4843338e-30
4.564063e0 2.9999516e0 1.1031448e-32 1.1031448e-32
4.7691899e0 2.9999516e0 3.694812e-35 3.694812e-35
4.9743169e0 2.9999516e0 9.362143e-38 9.362143e-38
5.1794438e0 2.9999516e0 1.7928513e-40 1.7928513e-40
5.3845708e0 2.9999516e0 2.5897675e-43 2.5897675e-43
5.5896977e0 2.9999516e0 2.8272522e-46 2.8272522e-46
5.7948247e0 2.9999516e0 2.3327805e-49 2.3327805e-49
5.9999516e0 2.9999516e0 1.4532486e-52 1.4532486e-52


==> main_contourtmp1.dat <==
-2.0e0 -5.0e0 2.9863113e-61 2.9863113e-61
-1.794873e0 -5.0e0 3.1107544e-59 3.1107544e-59
-1.5897461e0 -5.0e0 2.4490585e-57 2.4490585e-57
-1.3846191e0 -5.0e0 1.45578e-55 1.45578e-55
-1.1794922e0 -5.0e0 6.5337296e-54 6.5337296e-54
-9.743652e-1 -5.0e0 2.218425e-52 2.218425e-52
-7.692382e-1 -5.0e0 5.6758987e-51 5.6758987e-51
-5.641112e-1 -5.0e0 1.0997238e-49 1.0997238e-49
-3.589842e-1 -5.0e0 1.6071655e-48 1.6071655e-48
-1.5385721e-1 -5.0e0 1.775177e-47 1.775177e-47
5.126979e-2 -5.0e0 1.4788986e-46 1.4788986e-46
2.5639679e-1 -5.0e0 9.330806e-46 9.330806e-46
4.6152379e-1 -5.0e0 4.4404144e-45 4.4404144e-45
6.6665079e-1 -5.0e0 1.5970276e-44 1.5970276e-44
8.7177779e-1 -5.0e0 4.3412506e-44 4.3412506e-44
1.07690479e0 -5.0e0 8.9010635e-44 8.9010635e-44
1.2820317e0 -5.0e0 1.3820328e-43 1.3820328e-43
1.4871587e0 -5.0e0 1.6169922e-43 1.6169922e-43
1.6922856e0 -5.0e0 1.4312576e-43 1.4312576e-43
1.8974126e0 -5.0e0 9.5463531e-44 9.5463531e-44
2.1025395e0 -5.0e0 4.8218674e-44 4.8218674e-44
2.3076665e0 -5.0e0 1.8370377e-44 1.8370377e-44
2.5127934e0 -5.0e0 5.3001633e-45 5.3001633e-45
2.7179204e0 -5.0e0 1.152269e-45 1.152269e-45
2.9230473e0 -5.0e0 1.8951736e-46 1.8951736e-46
3.1281743e0 -5.0e0 2.348787e-47 2.348787e-47
3.3333012e0 -5.0e0 2.2044556e-48 2.2044556e-48
3.5384282e0 -5.0e0 1.5605728e-49 1.5605728e-49
3.7435551e0 -5.0e0 8.3497726e-51 8.3497726e-51
3.9486821e0 -5.0e0 3.3797714e-52 3.3797714e-52
4.153809e0 -5.0e0 1.0308395e-53 1.0308395e-53
4.358936e0 -5.0e0 2.3786896e-55 2.3786896e-55
4.564063e0 -5.0e0 4.1483612e-57 4.1483612e-57
4.7691899e0 -5.0e0 5.4569748e-59 5.4569748e-59
4.9743169e0 -5.0e0 5.4251724e-61 5.4251724e-61
5.1794438e0 -5.0e0 4.072316e-63 4.072316e-63
5.3845708e0 -5.0e0 2.3125763e-65 2.3125763e-65
5.5896977e0 -5.0e0 9.9157623e-68 9.9157623e-68
5.7948247e0 -5.0e0 3.2100159e-70 3.2100159e-70
5.9999516e0 -5.0e0 7.8540726e-73 7.8540726e-73

-2.0e0 -4.794873e0 4.7936752e-58 4.7936752e-58
-1.794873e0 -4.794873e0 4.9934952e-56 4.9934952e-56
-1.5897461e0 -4.794873e0 3.931305e-54 3.931305e-54
-1.3846191e0 -4.794873e0 2.3368301e-52 2.3368301e-52
-1.1794922e0 -4.794873e0 1.0487839e-50 1.0487839e-50
-9.743652e-1 -4.794873e0 3.5575226e-49 3.5575226e-49
-7.692382e-1 -4.794873e0 9.1110672e-48 9.1110672e-48
-5.641112e-1 -4.794873e0 1.7634995e-46 1.7634995e-46
-3.589842e-1 -4.794873e0 2.5798782e-45 2.5798782e-45
-1.5385721e-1 -4.794873e0 2.8466599e-44 2.8466599e-44
5.126979e-2 -4.794873e0 2.378717e-43 2.378717e-43
2.5639679e-1 -4.794873e0 1.4977829e-42 1.4977829e-42
4.6152379e-1 -4.794873e0 7.134816e-42 7.134816e-42
6.6665079e-1 -4.794873e0 2.5661438e-41 2.5661438e-41
8.7177779e-1 -4.794873e0 6.961618e-41 6.961618e-41
1.07690479e0 -4.794873e0 1.4302094e-40 1.4302094e-40
1.2820317e0 -4.794873e0 2.2162537e-40 2.2162537e-40
1.4871587e0 -4.794873e0 2.5956268e-40 2.5956268e-40
1.6922856e0 -4.794873e0 2.2952164e-40 2.2952164e-40
1.8974126e0 -4.794873e0 1.5354355e-40 1.5354355e-40
2.1025395e0 -4.794873e0 7.7478867e-41 7.7478867e-41
2.3076665e0 -4.794873e0 2.9547241e-41 2.9547241e-41
2.5127934e0 -4.794873e0 8.5079895e-42 8.5079895e-42
2.7179204e0 -4.794873e0 1.849643e-42 1.849643e-42
2.9230473e0 -4.794873e0 3.0421753e-43 3.0421753e-43
3.1281743e0 -4.794873e0 3.777832e-44 3.777832e-44
3.3333012e0 -4.794873e0 3.5386383e-45 3.5386383e-45
3.5384282e0 -4.794873e0 2.5050659e-46 2.5050659e-46
3.7435551e0 -4.794873e0 1.3416367e-47 1.3416367e-47
3.9486821e0 -4.794873e0 5.4252579e-49 5.4252579e-49
4.153809e0 -4.794873e0 1.6563736e-50 1.6563736e-50
4.358936e0 -4.794873e0 3.8183014e-52 3.8183014e-52
4.564063e0 -4.794873e0 6.6524216e-54 6.6524216e-54
4.7691899e0 -4.794873e0 8.7596176e-56 8.7596176e-56
4.9743169e0 -4.794873e0 8.7085052e-58 8.7085052e-58
5.1794438e0 -4.794873e0 6.543489e-60 6.543489e-60
5.3845708e0 -4.794873e0 3.708487e-62 3.708487e-62
5.5896977e0 -4.794873e0 1.591661e-64 1.591661e-64
5.7948247e0 -4.794873e0 5.1527573e-67 5.1527573e-67
5.9999516e0 -4.794873e0 1.2594696e-69 1.2594696e-69

-2.0e0 -4.5897461e0 5.8098984e-55 5.8098984e-55
-1.794873e0 -4.5897461e0 6.0520187e-53 6.0520187e-53
-1.5897461e0 -4.5897461e0 4.7646545e-51 4.7646545e-51
-1.3846191e0 -4.5897461e0 2.8322205e-49 2.8322205e-49
-1.1794922e0 -4.5897461e0 1.2723709e-47 1.2723709e-47
-9.743652e-1 -4.5897461e0 4.3116501e-46 4.3116501e-46
-7.692382e-1 -4.5897461e0 1.1053238e-44 1.1053238e-44
-5.641112e-1 -4.5897461e0 2.1416199e-43 2.1416199e-43
-3.589842e-1 -4.5897461e0 3.1298965e-42 3.1298965e-42
-1.5385721e-1 -4.5897461e0 3.4570084e-41 3.4570084e-41
5.126979e-2 -4.5897461e0 2.8829803e-40 2.8829803e-40
2.5639679e-1 -4.5897461e0 1.8189087e-39 1.8189087e-39
4.6152379e-1 -4.5897461e0 8.6473572e-39 8.6473572e-39
6.6665079e-1 -4.5897461e0 3.1101013e-38 3.1101013e-38
8.7177779e-1 -4.5897461e0 8.4542618e-38 8.4542618e-38
1.07690479e0 -4.5897461e0 1.7333862e-37 1.7333862e-37
1.2820317e0 -4.5897461e0 2.6860794e-37 2.6860794e-37
1.4871587e0 -4.5897461e0 3.1489975e-37 3.1489975e-37
1.6922856e0 -4.5897461e0 2.7817429e-37 2.7817429e-37
1.8974126e0 -4.5897461e0 1.8609329e-37 1.8609329e-37
2.1025395e0 -4.5897461e0 9.3902496e-38 9.3902496e-38
2.3076665e0 -4.5897461e0 3.5811066e-38 3.5811066e-38
2.5127934e0 -4.5897461e0 1.0311188e-38 1.0311188e-38
2.7179204e0 -4.5897461e0 2.2439514e-39 2.2439514e-39
2.9230473e0 -4.5897461e0 3.6833527e-40 3.6833527e-40
3.1281743e0 -4.5897461e0 4.5786743e-41 4.5786743e-41
3.3333012e0 -4.5897461e0 4.2930023e-42 4.2930023e-42
3.5384282e0 -4.5897461e0 3.0421753e-43 3.0421753e-43
3.7435551e0 -4.5897461e0 1.6260468e-44 1.6260468e-44
3.9486821e0 -4.5897461e0 6.568718e-46 6.568718e-46
4.153809e0 -4.5897461e0 2.0075333e-47 2.0075333e-47
4.358936e0 -4.5897461e0 4.6323853e-49 4.6323853e-49
4.564063e0 -4.5897461e0 8.0786652e-51 8.0786652e-51
4.7691899e0 -4.5897461e0 1.06268e-52 1.06268e-52
4.9743169e0 -4.5897461e0 1.0564926e-54 1.0564926e-54
5.1794438e0 -4.5897461e0 7.9305618e-57 7.9305618e-57
5.3845708e0 -4.5897461e0 4.5036575e-59 4.5036575e-59
5.5896977e0 -4.5897461e0 1.9271439e-61 1.9271439e-61
5.7948247e0 -4.5897461e0 6.2450897e-64 6.2450897e-64
5.9999516e0 -4.5897461e0 1.5264374e-66 1.5264374e-66

-2.0e0 -4.3846191e0 5.3271301e-52 5.3271301e-52
-1.794873e0 -4.3846191e0 5.5491501e-50 5.5491501e-50
-1.5897461e0 -4.3846191e0 4.3644211e-48 4.3644211e-48
-1.3846191e0 -4.3846191e0 2.594281e-46 2.594281e-46
-1.1794922e0 -4.3846191e0 1.1643127e-44 1.1643127e-44
-9.743652e-1 -4.3846191e0 3.9533951e-43 3.9533951e-43
-7.692382e-1 -4.3846191e0 1.0124756e-41 1.0124756e-41
-5.641112e-1 -4.3846191e0 1.9597519e-40 1.9597519e-40
-3.589842e-1 -4.3846191e0 2.8669342e-39 2.8669342e-39
-1.5385721e-1 -4.3846191e0 3.163446e-38 3.163446e-38
5.126979e-2 -4.3846191e0 2.6434418e-37 2.6434418e-37
2.5639679e-1 -4.3846191e0 1.6644409e-36 1.6644409e-36
4.6152379e-1 -4.3846191e0 7.9288483e-36 7.9288483e-36
6.6665079e-1 -4.3846191e0 2.851709e-35 2.851709e-35
8.7177779e-1 -4.3846191e0 7.7362961e-35 7.7362961e-35
1.07690479e0 -4.3846191e0 1.5893326e-34 1.5893326e-34
1.2820317e0 -4.3846191e0 2.4628891e-34 2.4628891e-34
1.4871587e0 -4.3846191e0 2.8815796e-34 2.8815796e-34
1.6922856e0 -4.3846191e0 2.5506042e-34 2.5506042e-34
1.8974126e0 -4.3846191e0 1.7046005e-34 1.7046005e-34
2.1025395e0 -4.3846191e0 8.6099457e-35 8.6099457e-35
2.3076665e0 -4.3846191e0 3.2802109e-35 3.2802109e-35
2.5127934e0 -4.3846191e0 9.4452469e-36 9.4452469e-36
2.7179204e0 -4.3846191e0 2.0533966e-36 2.0533966e-36
2.9230473e0 -4.3846191e0 3.3772858e-37 3.3772858e-37
3.1281743e0 -4.3846191e0 4.194014e-38 4.194014e-38
3.3333012e0 -4.3846191e0 3.928453e-39 3.928453e-39
3.5384282e0 -4.3846191e0 2.7838089e-40 2.7838089e-40
3.7435551e0 -4.3846191e0 1.4909103e-41 1.4909103e-41
3.9486821e0 -4.3846191e0 6.0228989e-43 6.0228989e-43
4.153809e0 -4.3846191e0 1.8406982e-44 1.8406982e-44
4.358936e0 -4.3846191e0 4.2432419e-46 4.2432419e-46
4.564063e0 -4.3846191e0 7.3926315e-48 7.3926315e-48
4.7691899e0 -4.3846191e0 9.7245438e-50 9.7245438e-50
4.9743169e0 -4.3846191e0 9.6679169e-52 9.6679169e-52
5.1794438e0 -4.3846191e0 7.2715576e-54 7.2715576e-54
5.3845708e0 -4.3846191e0 4.121196e-56 4.121196e-56
5.5896977e0 -4.3846191e0 1.7669998e-58 1.7669998e-58
5.7948247e0 -4.3846191e0 5.7203827e-61 5.7203827e-61
5.9999516e0 -4.3846191e0 1.399591e-63 1.399591e-63

-2.0e0 -4.1794922e0 3.687909e-49 3.687909e-49
-1.794873e0 -4.1794922e0 3.841658e-47 3.841658e-47
-1.5897461e0 -4.1794922e0 3.0214325e-45 3.0214325e-45
-1.3846191e0 -4.1794922e0 1.7960129e-43 1.7960129e-43
-1.1794922e0 -4.1794922e0 8.0606857e-42 8.0606857e-42
-9.743652e-1 -4.1794922e0 2.7368927e-40 2.7368927e-40
-7.692382e-1 -4.1794922e0 7.0023956e-39 7.0023956e-39
-5.641112e-1 -4.1794922e0 1.3567322e-37 1.3567322e-37
-3.589842e-1 -4.1794922e0 1.982753e-36 1.982753e-36
-1.5385721e-1 -4.1794922e0 2.190039e-35 2.190039e-35
5.126979e-2 -4.1794922e0 1.826355e-34 1.826355e-34
2.5639679e-1 -4.1794922e0 1.152298e-33 1.152298e-33
4.6152379e-1 -4.1794922e0 5.478064e-33 5.478064e-33
6.6665079e-1 -4.1794922e0 1.9702698e-32 1.9702698e-32
8.7177779e-1 -4.1794922e0 5.3557526e-32 5.3557526e-32
1.07690479e0 -4.1794922e0 1.0980927e-31 1.0980927e-31
1.2820317e0 -4.1794922e0 1.7050232e-31 1.7050232e-31
1.4871587e0 -4.1794922e0 1.9948883e-31 1.9948883e-31
1.6922856e0 -4.1794922e0 1.7657623e-31 1.7657623e-31
1.8974126e0 -4.1794922e0 1.1788895e-31 1.1788895e-31
2.1025395e0 -4.1794922e0 5.9487732e-32 5.9487732e-32
2.3076665e0 -4.1794922e0 2.268602e-32 2.268602e-32
2.5127934e0 -4.1794922e0 6.5388138e-33 6.5388138e-33
2.7179204e0 -4.1794922e0 1.4215424e-33 1.4215424e-33
2.9230473e0 -4.1794922e0 2.3381088e-34 2.3381088e-34
3.1281743e0 -4.1794922e0 2.9005936e-35 2.9005936e-35
3.3333012e0 -4.1794922e0 2.7196182e-36 2.7196182e-36
3.5384282e0 -4.1794922e0 1.9272202e-37 1.9272202e-37
3.7435551e0 -4.1794922e0 1.0311188e-38 1.0311188e-38
3.9486821e0 -4.1794922e0 4.169661e-40 4.169661e-40
4.153809e0 -4.1794922e0 1.2717453e-41 1.2717453e-41
4.358936e0 -4.1794922e0 2.9346207e-43 2.9346207e-43
4.564063e0 -4.1794922e0 5.1178925e-45 5.1178925e-45
4.7691899e0 -4.1794922e0 6.732219e-47 6.732219e-47
4.9743169e0 -4.1794922e0 6.6930847e-49 6.6930847e-49
5.1794438e0 -4.1794922e0 5.0240616e-51 5.0240616e-51
5.3845708e0 -4.1794922e0 2.853038e-53 2.853038e-53
5.5896977e0 -4.1794922e0 1.223288e-55 1.223288e-55
5.7948247e0 -4.1794922e0 3.960228e-58 3.960228e-58
5.9999516e0 -4.1794922e0 9.6895554e-61 9.6895554e-61

-2.0e0 -3.9743652e0 1.9276657e-46 1.9276657e-46
-1.794873e0 -3.9743652e0 2.008017e-44 2.008017e-44
-1.5897461e0 -3.9743652e0 1.5808838e-42 1.5808838e-42
-1.3846191e0 -3.9743652e0 9.3879303e-41 9.3879303e-41
-1.1794922e0 -3.9743652e0 4.2133057e-39 4.2133057e-39
-9.743652e-1 -3.9743652e0 1.4291199e-37 1.4291199e-37
-7.692382e-1 -3.9743652e0 3.663794e-36 3.663794e-36
-5.641112e-1 -3.9743652e0 7.0916168e-35 7.0916168e-35
-3.589842e-1 -3.9743652e0 1.0363953e-33 1.0363953e-33
-1.5385721e-1 -3.9743652e0 1.1447052e-32 1.1447052e-32
5.126979e-2 -3.9743652e0 9.546524e-32 9.546524e-32
2.5639679e-1 -3.9743652e0 6.0230896e-31 6.0230896e-31
4.6152379e-1 -3.9743652e0 2.8634018e-30 2.8634018e-30
6.6665079e-1 -3.9743652e0 1.0298508e-29 1.0298508e-29
8.7177779e-1 -3.9743652e0 2.7994507e-29 2.7994507e-29
1.07690479e0 -3.9743652e0 5.7398239e-29 5.7398239e-29
1.2820317e0 -3.9743652e0 8.903357e-29 8.903357e-29
1.4871587e0 -3.9743652e0 1.042717e-28 1.042717e-28
1.6922856e0 -3.9743652e0 9.2205505e-29 9.2205505e-29
1.8974126e0 -3.9743652e0 6.1621948e-29 6.1621948e-29
2.1025395e0 -3.9743652e0 3.1094177e-29 3.1094177e-29
2.3076665e0 -3.9743652e0 1.1857986e-29 1.1857986e-29
2.5127934e0 -3.9743652e0 3.4144379e-30 3.4144379e-30
2.7179204e0 -3.9743652e0 7.4305283e-31 7.4305283e-31
2.9230473e0 -3.9743652e0 1.2208923e-31 1.2208923e-31
3.1281743e0 -3.9743652e0 1.5161346e-32 1.5161346e-32
3.3333012e0 -3.9743652e0 1.4215424e-33 1.4215424e-33
3.5384282e0 -3.9743652e0 1.0073547e-34 1.0073547e-34
3.7435551e0 -3.9743652e0 5.389766e-36 5.389766e-36
3.9486821e0 -3.9743652e0 2.1794785e-37 2.1794785e-37
4.153809e0 -3.9743652e0 6.6542313e-39 6.6542313e-39
4.358936e0 -3.9743652e0 1.5354355e-40 1.5354355e-40
4.564063e0 -3.9743652e0 2.6751083e-42 2.6751083e-42
4.7691899e0 -3.9743652e0 3.5224594e-44 3.5224594e-44
4.9743169e0 -3.9743652e0 3.4984665e-46 3.4984665e-46
5.1794438e0 -3.9743652e0 2.6286652e-48 2.6286652e-48
5.3845708e0 -3.9743652e0 1.491275e-50 1.491275e-50
5.5896977e0 -3.9743652e0 6.3942612e-53 6.3942612e-53
5.7948247e0 -3.9743652e0 2.0679138e-55 2.0679138e-55
5.9999516e0 -3.9743652e0 5.0546478e-58 5.0546478e-58

-2.0e0 -3.7692383e0 7.6076965e-44 7.6076965e-44
-1.794873e0 -3.7692383e0 7.9327408e-42 7.9327408e-42
-1.5897461e0 -3.7692383e0 6.23909e-40 6.23909e-40
-1.3846191e0 -3.7692383e0 3.7086136e-38 3.7086136e-38
-1.1794922e0 -3.7692383e0 1.6644409e-36 1.6644409e-36
-9.743652e-1 -3.7692383e0 5.6515182e-35 5.6515182e-35
-7.692382e-1 -3.7692383e0 1.4459091e-33 1.4459091e-33
-5.641112e-1 -3.7692383e0 2.7987656e-32 2.7987656e-32
-3.589842e-1 -3.7692383e0 4.0942947e-31 4.0942947e-31
-1.5385721e-1 -3.7692383e0 4.517749e-30 4.517749e-30
5.126979e-2 -3.7692383e0 3.7713425e-29 3.7713425e-29
2.5639679e-1 -3.7692383e0 2.3770172e-28 2.3770172e-28
4.6152379e-1 -3.7692383e0 1.1300323e-27 1.1300323e-27
6.6665079e-1 -3.7692383e0 4.068451e-27 4.068451e-27
8.7177779e-1 -3.7692383e0 1.1048141e-26 1.1048141e-26
1.07690479e0 -3.7692383e0 2.2674927e-26 2.2674927e-26
1.2820317e0 -3.7692383e0 3.5172379e-26 3.5172379e-26
1.4871587e0 -3.7692383e0 4.1193115e-26 4.1193115e-26
1.6922856e0 -3.7692383e0 3.6461548e-26 3.6461548e-26
1.8974126e0 -3.7692383e0 2.4318939e-26 2.4318939e-26
2.1025395e0 -3.7692383e0 1.2283295e-26 1.2283295e-26
2.3076665e0 -3.7692383e0 4.6798279e-27 4.6798279e-27
2.5127934e0 -3.7692383e0 1.3502106e-27 1.3502106e-27
2.7179204e0 -3.7692383e0 2.9354065e-28 2.9354065e-28
2.9230473e0 -3.7692383e0 4.827948e-29 4.827948e-29
3.1281743e0 -3.7692383e0 5.9895523e-30 5.9895523e-30
3.3333012e0 -3.7692383e0 5.6158493e-31 5.6158493e-31
3.5384282e0 -3.7692383e0 3.9756134e-32 3.9756134e-32
3.7435551e0 -3.7692383e0 2.1270691e-33 2.1270691e-33
3.9486821e0 -3.7692383e0 8.6099457e-35 8.6099457e-35
4.153809e0 -3.7692383e0 2.6260773e-36 2.6260773e-36
4.358936e0 -3.7692383e0 6.059813e-38 6.059813e-38
4.564063e0 -3.7692383e0 1.0557297e-39 1.0557297e-39
4.7691899e0 -3.7692383e0 1.390149e-41 1.390149e-41
4.9743169e0 -3.7692383e0 1.3820328e-43 1.3820328e-43
5.1794438e0 -3.7692383e0 1.0373947e-45 1.0373947e-45
5.3845708e0 -3.7692383e0 5.8914032e-48 5.8914032e-48
5.5896977e0 -3.7692383e0 2.5260162e-50 2.5260162e-50
5.7948247e0 -3.7692383e0 8.1612106e-53 8.1612106e-53
5.9999516e0 -3.7692383e0 1.9967789e-55 1.9967789e-55

-2.0e0 -3.5641113e0 2.2668777e-41 2.2668777e-41
-1.794873e0 -3.5641113e0 2.363736e-39 2.363736e-39
-1.5897461e0 -3.5641113e0 1.8609329e-37 1.8609329e-37
-1.3846191e0 -3.5641113e0 1.1050781e-35 1.1050781e-35
-1.1794922e0 -3.5641113e0 4.9596664e-34 4.9596664e-34
-9.743652e-1 -3.5641113e0 1.6839706e-32 1.6839706e-32
-7.692382e-1 -3.5641113e0 4.3128418e-31 4.3128418e-31
-5.641112e-1 -3.5641113e0 8.3480087e-30 8.3480087e-30
-3.589842e-1 -3.5641113e0 1.2199738e-28 1.2199738e-28
-1.5385721e-1 -3.5641113e0 1.3475052e-27 1.3475052e-27
5.126979e-2 -3.5641113e0 1.125998e-26 1.125998e-26
2.5639679e-1 -3.5641113e0 7.0900574e-26 7.0900574e-26
4.6152379e-1 -3.5641113e0 3.3774002e-25 3.3774002e-25
6.6665079e-1 -3.5641113e0 1.2123016e-24 1.2123016e-24
8.7177779e-1 -3.5641113e0 3.295375e-24 3.295375e-24
1.07690479e0 -3.5641113e0 6.763382e-24 6.763382e-24
1.2820317e0 -3.5641113e0 1.0490845e-23 1.0490845e-23
1.4871587e0 -3.5641113e0 1.2274323e-23 1.2274323e-23
1.6922856e0 -3.5641113e0 1.0864594e-23 1.0864594e-23
1.8974126e0 -3.5641113e0 7.2610626e-24 7.2610626e-24
2.1025395e0 -3.5641113e0 3.6602051e-24 3.6602051e-24
2.3076665e0 -3.5641113e0 1.3972565e-24 1.3972565e-24
2.5127934e0 -3.5641113e0 4.0232681e-25 4.0232681e-25
2.7179204e0 -3.5641113e0 8.7555511e-26 8.7555511e-26
2.9230473e0 -3.5641113e0 1.4386002e-26 1.4386002e-26
3.1281743e0 -3.5641113e0 1.7847122e-27 1.7847122e-27
3.3333012e0 -3.5641113e0 1.6733704e-28 1.6733704e-28
3.5384282e0 -3.5641113e0 1.1857986e-29 1.1857986e-29
3.7435551e0 -3.5641113e0 6.3508835e-31 6.3508835e-31
3.9486821e0 -3.5641113e0 2.5655457e-32 2.5655457e-32
4.153809e0 -3.5641113e0 7.8407867e-34 7.8407867e-34
4.358936e0 -3.5641113e0 1.8074432e-35 1.8074432e-35
4.564063e0 -3.5641113e0 3.1489975e-37 3.1489975e-37
4.7691899e0 -3.5641113e0 4.1464249e-39 4.1464249e-39
4.9743169e0 -3.5641113e0 4.1181824e-41 4.1181824e-41
5.1794438e0 -3.5641113e0 3.0974258e-43 3.0974258e-43
5.3845708e0 -3.5641113e0 1.7554428e-45 1.7554428e-45
5.5896977e0 -3.5641113e0 7.5269318e-48 7.5269318e-48
5.7948247e0 -3.5641113e0 2.4391418e-50 2.4391418e-50
5.9999516e0 -3.5641113e0 5.9618881e-53 5.9618881e-53

-2.0e0 -3.3589844e0 5.1102417e-39 5.1102417e-39
-1.794873e0 -3.3589844e0 5.3232407e-37 5.3232407e-37
-1.5897461e0 -3.3589844e0 4.1908783e-35 4.1908783e-35
-1.3846191e0 -3.3589844e0 2.4886597e-33 2.4886597e-33
-1.1794922e0 -3.3589844e0 1.1191544e-31 1.1191544e-31
-9.743652e-1 -3.3589844e0 3.7924591e-30 3.7924591e-30
-7.692382e-1 -3.3589844e0 9.7224716e-29 9.7224716e-29
-5.641112e-1 -3.3589844e0 1.8818634e-27 1.8818634e-27
-3.589842e-1 -3.3589844e0 2.7529617e-26 2.7529617e-26
-1.5385721e-1 -3.3589844e0 3.0407425e-25 3.0407425e-25
5.126979e-2 -3.3589844e0 2.5332855e-24 2.5332855e-24
2.5639679e-1 -3.3589844e0 1.5966736e-23 1.5966736e-23
4.6152379e-1 -3.3589844e0 7.6060242e-23 7.6060242e-23
6.6665079e-1 -3.3589844e0 2.7356049e-22 2.7356049e-22
8.7177779e-1 -3.3589844e0 7.4287766e-22 7.4287766e-22
1.07690479e0 -3.3589844e0 1.5246445e-21 1.5246445e-21
1.2820317e0 -3.3589844e0 2.3626404e-21 2.3626404e-21
1.4871587e0 -3.3589844e0 2.7698074e-21 2.7698074e-21
1.6922856e0 -3.3589844e0 2.4467987e-21 2.4467987e-21
1.8974126e0 -3.3589844e0 1.6352127e-21 1.6352127e-21
2.1025395e0 -3.3589844e0 8.2593994e-22 8.2593994e-22
2.3076665e0 -3.3589844e0 3.146695e-22 3.146695e-22
2.5127934e0 -3.3589844e0 9.0607071e-23 9.0607071e-23
2.7179204e0 -3.3589844e0 1.9737503e-23 1.9737503e-23
2.9230473e0 -3.3589844e0 3.2397675e-24 3.2397675e-24
3.1281743e0 -3.3589844e0 4.0232681e-25 4.0232681e-25
3.3333012e0 -3.3589844e0 3.7760376e-26 3.7760376e-26
3.5384282e0 -3.3589844e0 2.6731552e-27 2.6731552e-27
3.7435551e0 -3.3589844e0 1.4302261e-28 1.4302261e-28
3.9486821e0 -3.3589844e0 5.777716e-30 5.777716e-30
4.153809e0 -3.3589844e0 1.7657623e-31 1.7657623e-31
4.358936e0 -3.3589844e0 4.074559e-33 4.074559e-33
4.564063e0 -3.3589844e0 7.098787e-35 7.098787e-35
4.7691899e0 -3.3589844e0 9.3473343e-37 9.3473343e-37
4.9743169e0 -3.3589844e0 9.2930191e-39 9.2930191e-39
5.1794438e0 -3.3589844e0 6.9755325e-41 6.9755325e-41
5.3845708e0 -3.3589844e0 3.9612946e-43 3.9612946e-43
5.5896977e0 -3.3589844e0 1.6950623e-45 1.6950623e-45
5.7948247e0 -3.3589844e0 5.4876175e-48 5.4876175e-48
5.9999516e0 -3.3589844e0 1.3426422e-50 1.3426422e-50

-2.0e0 -3.1538574e0 8.6978683e-37 8.6978683e-37
-1.794873e0 -3.1538574e0 9.0695236e-35 9.0695236e-35
-1.5897461e0 -3.1538574e0 7.1332474e-33 7.1332474e-33
-1.3846191e0 -3.1538574e0 4.2401215e-31 4.2401215e-31
-1.1794922e0 -3.1538574e0 1.9029602e-29 1.9029602e-29
-9.743652e-1 -3.1538574e0 6.4549423e-28 6.4549423e-28
-7.692382e-1 -3.1538574e0 1.6531143e-26 1.6531143e-26
-5.641112e-1 -3.1538574e0 3.1998459e-25 3.1998459e-25
-3.589842e-1 -3.1538574e0 4.6810577e-24 4.6810577e-24
-1.5385721e-1 -3.1538574e0 5.1651962e-23 5.1651962e-23
5.126979e-2 -3.1538574e0 4.31613e-22 4.31613e-22
2.5639679e-1 -3.1538574e0 2.717662e-21 2.717662e-21
4.6152379e-1 -3.1538574e0 1.2945755e-20 1.2945755e-20
6.6665079e-1 -3.1538574e0 4.651503e-20 4.651503e-20
8.7177779e-1 -3.1538574e0 1.2631454e-19 1.2631454e-19
1.07690479e0 -3.1538574e0 2.5924515e-19 2.5924515e-19
1.2820317e0 -3.1538574e0 4.0213135e-19 4.0213135e-19
1.4871587e0 -3.1538574e0 4.7096344e-19 4.7096344e-19
1.6922856e0 -3.1538574e0 4.1687653e-19 4.1687653e-19
1.8974126e0 -3.1538574e0 2.7804153e-19 2.7804153e-19
2.1025395e0 -3.1538574e0 1.40439e-19 1.40439e-19
2.3076665e0 -3.1538574e0 5.3505264e-20 5.3505264e-20
2.5127934e0 -3.1538574e0 1.5437057e-20 1.5437057e-20
2.7179204e0 -3.1538574e0 3.3560822e-21 3.3560822e-21
2.9230473e0 -3.1538574e0 5.5198853e-22 5.5198853e-22
3.1281743e0 -3.1538574e0 6.8410202e-23 6.8410202e-23
3.3333012e0 -3.1538574e0 6.4206482e-24 6.4206482e-24
3.5384282e0 -3.1538574e0 4.5453705e-25 4.5453705e-25
3.7435551e0 -3.1538574e0 2.4343536e-26 2.4343536e-26
3.9486821e0 -3.1538574e0 9.8438553e-28 9.8438553e-28
4.153809e0 -3.1538574e0 3.0024643e-29 3.0024643e-29
4.358936e0 -3.1538574e0 6.928183e-31 6.928183e-31
4.564063e0 -3.1538574e0 1.2070374e-32 1.2070374e-32
4.7691899e0 -3.1538574e0 1.5893326e-34 1.5893326e-34
4.9743169e0 -3.1538574e0 1.580101e-36 1.580101e-36
5.1794438e0 -3.1538574e0 1.1872635e-38 1.1872635e-38
5.3845708e0 -3.1538574e0 6.7356934e-41 6.7356934e-41
5.5896977e0 -3.1538574e0 2.8879929e-43 2.8879929e-43
5.7948247e0 -3.1538574e0 9.34962e-46 9.34962e-46
5.9999516e0 -3.1538574e0 2.2852585e-48 2.2852585e-48

-2.0e0 -2.9487305e0 1.1188797e-34 1.1188797e-34
-1.794873e0 -2.9487305e0 1.1655151e-32 1.1655151e-32
-1.5897461e0 -2.9487305e0 9.176065e-31 9.176065e-31
-1.3846191e0 -2.9487305e0 5.45448e-29 5.45448e-29
-1.1794922e0 -2.9487305e0 2.4479828e-27 2.4479828e-27
-9.743652e-1 -2.9487305e0 8.295282e-26 8.295282e-26
-7.692382e-1 -2.9487305e0 2.1265778e-24 2.1265778e-24
-5.641112e-1 -2.9487305e0 4.1162308e-23 4.1162308e-23
-3.589842e-1 -2.9487305e0 6.0216217e-22 6.0216217e-22
-1.5385721e-1 -2.9487305e0 6.644432e-21 6.644432e-21
5.126979e-2 -2.9487305e0 5.5411423e-20 5.5411423e-20
2.5639679e-1 -2.9487305e0 3.4959427e-19 3.4959427e-19
4.6152379e-1 -2.9487305e0 1.6636612e-18 1.6636612e-18
6.6665079e-1 -2.9487305e0 5.983606e-18 5.983606e-18
8.7177779e-1 -2.9487305e0 1.6264984e-17 1.6264984e-17
1.07690479e0 -2.9487305e0 3.3349197e-17 3.3349197e-17
1.2820317e0 -2.9487305e0 5.1677841e-17 5.1677841e-17
1.4871587e0 -2.9487305e0 6.0583939e-17 6.0583939e-17
1.6922856e0 -2.9487305e0 5.3518906e-17 5.3518906e-17
1.8974126e0 -2.9487305e0 3.576735e-17 3.576735e-17
2.1025395e0 -2.9487305e0 1.8065903e-17 1.8065903e-17
2.3076665e0 -2.9487305e0 6.8827835e-18 6.8827835e-18
2.5127934e0 -2.9487305e0 1.9818344e-18 1.9818344e-18
2.7179204e0 -2.9487305e0 4.3171738e-19 4.3171738e-19
2.9230473e0 -2.9487305e0 7.0865784e-20 7.0865784e-20
3.1281743e0 -2.9487305e0 8.8003128e-21 8.8003128e-21
3.3333012e0 -2.9487305e0 8.2593994e-22 8.2593994e-22
3.5384282e0 -2.9487305e0 5.8470856e-23 5.8470856e-23
3.7435551e0 -2.9487305e0 3.1283844e-24 3.1283844e-24
3.9486821e0 -2.9487305e0 1.2662827e-25 1.2662827e-25
4.153809e0 -2.9487305e0 3.8622986e-27 3.8622986e-27
4.358936e0 -2.9487305e0 8.912291e-29 8.912291e-29
4.564063e0 -2.9487305e0 1.5526993e-30 1.5526993e-30
4.7691899e0 -2.9487305e0 2.0445038e-32 2.0445038e-32
4.9743169e0 -2.9487305e0 2.0326309e-34 2.0326309e-34
5.1794438e0 -2.9487305e0 1.5257492e-36 1.5257492e-36
5.3845708e0 -2.9487305e0 8.6646408e-39 8.6646408e-39
5.5896977e0 -2.9487305e0 3.7151321e-41 3.7151321e-41
5.7948247e0 -2.9487305e0 1.2014801e-43 1.2014801e-43
5.9999516e0 -2.9487305e0 2.9368011e-46 2.9368011e-46

-2.0e0 -2.7436035e0 1.0867203e-32 1.0867203e-32
-1.794873e0 -2.7436035e0 1.1308762e-30 1.1308762e-30
-1.5897461e0 -2.7436035e0 8.903357e-29 8.903357e-29
-1.3846191e0 -2.7436035e0 5.297702e-27 5.297702e-27
-1.1794922e0 -2.7436035e0 2.377594e-25 2.377594e-25
-9.743652e-1 -2.7436035e0 8.0569397e-24 8.0569397e-24
-7.692382e-1 -2.7436035e0 2.0654633e-22 2.0654633e-22
-5.641112e-1 -2.7436035e0 4.0018921e-21 4.0018921e-21
-3.589842e-1 -2.7436035e0 5.8485779e-20 5.8485779e-20
-1.5385721e-1 -2.7436035e0 6.4598892e-19 6.4598892e-19
5.126979e-2 -2.7436035e0 5.3872025e-18 5.3872025e-18
2.5639679e-1 -2.7436035e0 3.3954941e-17 3.3954941e-17
4.6152379e-1 -2.7436035e0 1.6158417e-16 1.6158417e-16
6.6665079e-1 -2.7436035e0 5.8116501e-16 5.8116501e-16
8.7177779e-1 -2.7436035e0 1.5781891e-15 1.5781891e-15
1.07690479e0 -2.7436035e0 3.239032e-15 3.239032e-15
1.2820317e0 -2.7436035e0 5.019313e-15 5.019313e-15
1.4871587e0 -2.7436035e0 5.8783752e-15 5.8783752e-15
1.6922856e0 -2.7436035e0 5.1981201e-15 5.1981201e-15
1.8974126e0 -2.7436035e0 3.4739334e-15 3.4739334e-15
2.1025395e0 -2.7436035e0 1.7529205e-15 1.7529205e-15
2.3076665e0 -2.7436035e0 6.6849792e-16 6.6849792e-16
2.5127934e0 -2.7436035e0 1.9248672e-16 1.9248672e-16
2.7179204e0 -2.7436035e0 4.1931168e-17 4.1931168e-17
2.9230473e0 -2.7436035e0 6.8827835e-18 6.8827835e-18
3.1281743e0 -2.7436035e0 8.5472824e-19 8.5472824e-19
3.3333012e0 -2.7436035e0 8.0220734e-20 8.0220734e-20
3.5384282e0 -2.7436035e0 5.6790161e-21 5.6790161e-21
3.7435551e0 -2.7436035e0 3.0384476e-22 3.0384476e-22
3.9486821e0 -2.7436035e0 1.2299026e-23 1.2299026e-23
4.153809e0 -2.7436035e0 3.7512924e-25 3.7512924e-25
4.358936e0 -2.7436035e0 8.6562119e-27 8.6562119e-27
4.564063e0 -2.7436035e0 1.5080704e-28 1.5080704e-28
4.7691899e0 -2.7436035e0 1.9857773e-30 1.9857773e-30
4.9743169e0 -2.7436035e0 1.9742401e-32 1.9742401e-32
5.1794438e0 -2.7436035e0 1.4818924e-34 1.4818924e-34
5.3845708e0 -2.7436035e0 8.4156296e-37 8.4156296e-37
5.5896977e0 -2.7436035e0 3.601088e-39 3.601088e-39
5.7948247e0 -2.7436035e0 1.1657974e-41 1.1657974e-41
5.9999516e0 -2.7436035e0 2.8523865e-44 2.8523865e-44

-2.0e0 -2.5384766e0 7.9772476e-31 7.9772476e-31
-1.794873e0 -2.5384766e0 8.2931442e-29 8.2931442e-29
-1.5897461e0 -2.5384766e0 6.5291412e-27 6.5291412e-27
-1.3846191e0 -2.5384766e0 3.8849289e-25 3.8849289e-25
-1.1794922e0 -2.5384766e0 1.7435715e-23 1.7435715e-23
-9.743652e-1 -2.5384766e0 5.9083267e-22 5.9083267e-22
-7.692382e-1 -2.5384766e0 1.5146454e-20 1.5146454e-20
-5.641112e-1 -2.5384766e0 2.9346878e-19 2.9346878e-19
-3.589842e-1 -2.5384766e0 4.2889084e-18 4.2889084e-18
-1.5385721e-1 -2.5384766e0 4.7371857e-17 4.7371857e-17
5.126979e-2 -2.5384766e0 3.9505493e-16 3.9505493e-16
2.5639679e-1 -2.5384766e0 2.4924866e-15 2.4924866e-15
4.6152379e-1 -2.5384766e0 1.1849396e-14 1.1849396e-14
6.6665079e-1 -2.5384766e0 4.2606155e-14 4.2606155e-14
8.7177779e-1 -2.5384766e0 1.1573242e-13 1.1573242e-13
1.07690479e0 -2.5384766e0 2.374797e-13 2.374797e-13
1.2820317e0 -2.5384766e0 3.6815125e-13 3.6815125e-13
1.4871587e0 -2.5384766e0 4.3108322e-13 4.3108322e-13
1.6922856e0 -2.5384766e0 3.8129898e-13 3.8129898e-13
1.8974126e0 -2.5384766e0 2.5480179e-13 2.5480179e-13
2.1025395e0 -2.5384766e0 1.2859528e-13 1.2859528e-13
2.3076665e0 -2.5384766e0 4.9032272e-14 4.9032272e-14
2.5127934e0 -2.5384766e0 1.4129654e-14 1.4129654e-14
2.7179204e0 -2.5384766e0 3.0749237e-15 3.0749237e-15
2.9230473e0 -2.5384766e0 5.0524078e-16 5.0524078e-16
3.1281743e0 -2.5384766e0 6.2742172e-17 6.2742172e-17
3.3333012e0 -2.5384766e0 5.8827621e-18 5.8827621e-18
3.5384282e0 -2.5384766e0 4.1687653e-19 4.1687653e-19
3.7435551e0 -2.5384766e0 2.2304108e-20 2.2304108e-20
3.9486821e0 -2.5384766e0 9.0192932e-22 9.0192932e-22
4.153809e0 -2.5384766e0 2.7509186e-23 2.7509186e-23
4.358936e0 -2.5384766e0 6.3541306e-25 6.3541306e-25
4.564063e0 -2.5384766e0 1.1070358e-26 1.1070358e-26
4.7691899e0 -2.5384766e0 1.4562073e-28 1.4562073e-28
4.9743169e0 -2.5384766e0 1.4477386e-30 1.4477386e-30
5.1794438e0 -2.5384766e0 1.0867203e-32 1.0867203e-32
5.3845708e0 -2.5384766e0 6.1714249e-35 6.1714249e-35
5.5896977e0 -2.5384766e0 2.6434418e-37 2.6434418e-37
5.7948247e0 -2.5384766e0 8.557698e-40 8.557698e-40
5.9999516e0 -2.5384766e0 2.0917282e-42 2.0917282e-42

-2.0e0 -2.3333496e0 4.4168777e-29 4.4168777e-29
-1.794873e0 -2.3333496e0 4.6009628e-27 4.6009628e-27
-1.5897461e0 -2.3333496e0 3.622261e-25 3.622261e-25
-1.3846191e0 -2.3333496e0 2.1531403e-23 2.1531403e-23
-1.1794922e0 -2.3333496e0 9.6635834e-22 9.6635834e-22
-9.743652e-1 -2.3333496e0 3.2811157e-20 3.2811157e-20
-7.692382e-1 -2.3333496e0 8.3948639e-19 8.3948639e-19
-5.641112e-1 -2.3333496e0 1.6264984e-17 1.6264984e-17
-3.589842e-1 -2.3333496e0 2.3770432e-16 2.3770432e-16
-1.5385721e-1 -2.3333496e0 2.6254974e-15 2.6254974e-15
5.126979e-2 -2.3333496e0 2.1895447e-14 2.1895447e-14
2.5639679e-1 -2.3333496e0 1.3790741e-13 1.3790741e-13
4.6152379e-1 -2.3333496e0 6.565503e-13 6.565503e-13
6.6665079e-1 -2.3333496e0 2.3611084e-12 2.3611084e-12
8.7177779e-1 -2.3333496e0 6.4137009e-12 6.4137009e-12
1.07690479e0 -2.3333496e0 1.3160706e-11 1.3160706e-11
1.2820317e0 -2.3333496e0 2.0402145e-11 2.0402145e-11
1.4871587e0 -2.3333496e0 2.3889343e-11 2.3889343e-11
1.6922856e0 -2.3333496e0 2.1130829e-11 2.1130829e-11
1.8974126e0 -2.3333496e0 1.4120468e-11 1.4120468e-11
2.1025395e0 -2.3333496e0 7.1266785e-12 7.1266785e-12
2.3076665e0 -2.3333496e0 2.7172943e-12 2.7172943e-12
2.5127934e0 -2.3333496e0 7.8257965e-13 7.8257965e-13
2.7179204e0 -2.3333496e0 1.7025223e-13 1.7025223e-13
2.9230473e0 -2.3333496e0 2.8030334e-14 2.8030334e-14
3.1281743e0 -2.3333496e0 3.4739334e-15 3.4739334e-15
3.3333012e0 -2.3333496e0 3.2604172e-16 3.2604172e-16
3.5384282e0 -2.3333496e0 2.308139e-17 2.308139e-17
3.7435551e0 -2.3333496e0 1.2349442e-18 1.2349442e-18
3.9486821e0 -2.3333496e0 4.9988022e-20 4.9988022e-20
4.153809e0 -2.3333496e0 1.5246445e-21 1.5246445e-21
4.358936e0 -2.3333496e0 3.5181793e-23 3.5181793e-23
4.564063e0 -2.3333496e0 6.1294159e-25 6.1294159e-25
4.7691899e0 -2.3333496e0 8.070964e-27 8.070964e-27
4.9743169e0 -2.3333496e0 8.024028e-29 8.024028e-29
5.1794438e0 -2.3333496e0 6.0230896e-31 6.0230896e-31
5.3845708e0 -2.3333496e0 3.4203812e-33 3.4203812e-33
5.5896977e0 -2.3333496e0 1.4665466e-35 1.4665466e-35
5.7948247e0 -2.3333496e0 4.7477234e-38 4.7477234e-38
5.9999516e0 -2.3333496e0 1.1592957e-40 1.1592957e-40

-2.0e0 -2.1282227e0 1.8482758e-27 1.8482758e-27
-1.794873e0 -2.1282227e0 1.9253021e-25 1.9253021e-25
-1.5897461e0 -2.1282227e0 1.5157883e-23 1.5157883e-23
-1.3846191e0 -2.1282227e0 9.0101944e-22 9.0101944e-22
-1.1794922e0 -2.1282227e0 4.0438293e-20 4.0438293e-20
-9.743652e-1 -2.1282227e0 1.3716614e-18 1.3716614e-18
-7.692382e-1 -2.1282227e0 3.5164719e-17 3.5164719e-17
-5.641112e-1 -2.1282227e0 6.7995987e-16 6.7995987e-16
-3.589842e-1 -2.1282227e0 9.9471252e-15 9.9471252e-15
-1.5385721e-1 -2.1282227e0 1.0980148e-13 1.0980148e-13
5.126979e-2 -2.1282227e0 9.1607574e-13 9.1607574e-13
2.5639679e-1 -2.1282227e0 5.7738205e-12 5.7738205e-12
4.6152379e-1 -2.1282227e0 2.7484802e-11 2.7484802e-11
6.6665079e-1 -2.1282227e0 9.8845032e-11 9.8845032e-11
8.7177779e-1 -2.1282227e0 2.6849823e-10 2.6849823e-10
1.07690479e0 -2.1282227e0 5.5101227e-10 5.5101227e-10
1.2820317e0 -2.1282227e0 8.5419022e-10 8.5419022e-10
1.4871587e0 -2.1282227e0 1.0000778e-9 1.0000778e-9
1.6922856e0 -2.1282227e0 8.8470428e-10 8.8470428e-10
1.8974126e0 -2.1282227e0 5.9107422e-10 5.9107422e-10
2.1025395e0 -2.1282227e0 2.9837158e-10 2.9837158e-10
2.3076665e0 -2.1282227e0 1.1374146e-10 1.1374146e-10
2.5127934e0 -2.1282227e0 3.2764252e-11 3.2764252e-11
2.7179204e0 -2.1282227e0 7.1280853e-12 7.1280853e-12
2.9230473e0 -2.1282227e0 1.1713028e-12 1.1713028e-12
3.1281743e0 -2.1282227e0 1.4542725e-13 1.4542725e-13
3.3333012e0 -2.1282227e0 1.3657288e-14 1.3657288e-14
3.5384282e0 -2.1282227e0 9.6782486e-16 9.6782486e-16
3.7435551e0 -2.1282227e0 5.1729935e-17 5.1729935e-17
3.9486821e0 -2.1282227e0 2.0917847e-18 2.0917847e-18
4.153809e0 -2.1282227e0 6.3865585e-20 6.3865585e-20
4.358936e0 -2.1282227e0 1.4722015e-21 1.4722015e-21
4.564063e0 -2.1282227e0 2.564943e-23 2.564943e-23
4.7691899e0 -2.1282227e0 3.3774002e-25 3.3774002e-25
4.9743169e0 -2.1282227e0 3.3577103e-27 3.3577103e-27
5.1794438e0 -2.1282227e0 2.5229599e-29 2.5229599e-29
5.3845708e0 -2.1282227e0 1.4298676e-31 1.4298676e-31
5.5896977e0 -2.1282227e0 6.1309036e-34 6.1309036e-34
5.7948247e0 -2.1282227e0 1.9847565e-36 1.9847565e-36
5.9999516e0 -2.1282227e0 4.8561646e-39 4.8561646e-39

-2.0e0 -1.9230957e0 5.8514297e-26 5.8514297e-26
-1.794873e0 -1.9230957e0 6.0952881e-24 6.0952881e-24
-1.5897461e0 -1.9230957e0 4.7939804e-22 4.7939804e-22
-1.3846191e0 -1.9230957e0 2.8496002e-20 2.8496002e-20
-1.1794922e0 -1.9230957e0 1.2789063e-18 1.2789063e-18
-9.743652e-1 -1.9230957e0 4.3338242e-17 4.3338242e-17
-7.692382e-1 -1.9230957e0 1.1110184e-15 1.1110184e-15
-5.641112e-1 -1.9230957e0 2.152649e-14 2.152649e-14
-3.589842e-1 -1.9230957e0 3.1437637e-13 3.1437637e-13
-1.5385721e-1 -1.9230957e0 3.4723328e-12 3.4723328e-12
5.126979e-2 -1.9230957e0 2.8972488e-11 2.8972488e-11
2.5639679e-1 -1.9230957e0 1.8256912e-10 1.8256912e-10
4.6152379e-1 -1.9230957e0 8.6917984e-10 8.6917984e-10
6.6665079e-1 -1.9230957e0 3.1258102e-9 3.1258102e-9
8.7177779e-1 -1.9230957e0 8.4909927e-9 8.4909927e-9
1.07690479e0 -1.9230957e0 1.7423035e-8 1.7423035e-8
1.2820317e0 -1.9230957e0 2.7009613e-8 2.7009613e-8
1.4871587e0 -1.9230957e0 3.1626709e-8 3.1626709e-8
1.6922856e0 -1.9230957e0 2.797438e-8 2.797438e-8
1.8974126e0 -1.9230957e0 1.8691818e-8 1.8691818e-8
2.1025395e0 -1.9230957e0 9.4347534e-9 9.4347534e-9
2.3076665e0 -1.9230957e0 3.5973022e-9 3.5973022e-9
2.5127934e0 -1.9230957e0 1.0360092e-9 1.0360092e-9
2.7179204e0 -1.9230957e0 2.2539063e-10 2.2539063e-10
2.9230473e0 -1.9230957e0 3.7045502e-11 3.7045502e-11
3.1281743e0 -1.9230957e0 4.598996e-12 4.598996e-12
3.3333012e0 -1.9230957e0 4.312941e-13 4.312941e-13
3.5384282e0 -1.9230957e0 3.0577911e-14 3.0577911e-14
3.7435551e0 -1.9230957e0 1.6343964e-15 1.6343964e-15
3.9486821e0 -1.9230957e0 6.61568e-17 6.61568e-17
4.153809e0 -1.9230957e0 2.0178513e-18 2.0178513e-18
4.358936e0 -1.9230957e0 4.6608185e-20 4.6608185e-20
4.564063e0 -1.9230957e0 8.1201965e-22 8.1201965e-22
4.7691899e0 -1.9230957e0 1.0681442e-23 1.0681442e-23
4.9743169e0 -1.9230957e0 1.0619217e-25 1.0619217e-25
5.1794438e0 -1.9230957e0 7.9713379e-28 7.9713379e-28
5.3845708e0 -1.9230957e0 4.5268036e-30 4.5268036e-30
5.5896977e0 -1.9230957e0 1.9409164e-32 1.9409164e-32
5.7948247e0 -1.9230957e0 6.277214e-35 6.277214e-35
5.9999516e0 -1.9230957e0 1.5342865e-37 1.5342865e-37

-2.0e0 -1.7179688e0 1.3958466e-24 1.3958466e-24
-1.794873e0 -1.7179688e0 1.4540207e-22 1.4540207e-22
-1.5897461e0 -1.7179688e0 1.143599e-20 1.143599e-20
-1.3846191e0 -1.7179688e0 6.797937e-19 6.797937e-19
-1.1794922e0 -1.7179688e0 3.0570374e-17 3.0570374e-17
-9.743652e-1 -1.7179688e0 1.0359131e-15 1.0359131e-15
-7.692382e-1 -1.7179688e0 2.6556763e-14 2.6556763e-14
-5.641112e-1 -1.7179688e0 5.1367737e-13 5.1367737e-13
-3.589842e-1 -1.7179688e0 7.5101059e-12 7.5101059e-12
-1.5385721e-1 -1.7179688e0 8.295018e-11 8.295018e-11
5.126979e-2 -1.7179688e0 6.9197449e-10 6.9197449e-10
2.5639679e-1 -1.7179688e0 4.3614014e-9 4.3614014e-9
4.6152379e-1 -1.7179688e0 2.0761215e-8 2.0761215e-8
6.6665079e-1 -1.7179688e0 7.4664383e-8 7.4664383e-8
8.7177779e-1 -1.7179688e0 2.0281586e-7 2.0281586e-7
1.07690479e0 -1.7179688e0 4.1621414e-7 4.1621414e-7
1.2820317e0 -1.7179688e0 6.4522858e-7 6.4522858e-7
1.4871587e0 -1.7179688e0 7.55448e-7 7.55448e-7
1.6922856e0 -1.7179688e0 6.6827301e-7 6.6827301e-7
1.8974126e0 -1.7179688e0 4.4652725e-7 4.4652725e-7
2.1025395e0 -1.7179688e0 2.2538239e-7 2.2538239e-7
2.3076665e0 -1.7179688e0 8.593576e-8 8.593576e-8
2.5127934e0 -1.7179688e0 2.4749039e-8 2.4749039e-8
2.7179204e0 -1.7179688e0 5.3843414e-9 5.3843414e-9
2.9230473e0 -1.7179688e0 8.8496887e-10 8.8496887e-10
3.1281743e0 -1.7179688e0 1.0985184e-10 1.0985184e-10
3.3333012e0 -1.7179688e0 1.0302002e-11 1.0302002e-11
3.5384282e0 -1.7179688e0 7.2975067e-13 7.2975067e-13
3.7435551e0 -1.7179688e0 3.905542e-14 3.905542e-14
3.9486821e0 -1.7179688e0 1.5781891e-15 1.5781891e-15
4.153809e0 -1.7179688e0 4.8232422e-17 4.8232422e-17
4.358936e0 -1.7179688e0 1.1129501e-18 1.1129501e-18
4.564063e0 -1.7179688e0 1.9371048e-20 1.9371048e-20
4.7691899e0 -1.7179688e0 2.5506744e-22 2.5506744e-22
4.9743169e0 -1.7179688e0 2.538353e-24 2.538353e-24
5.1794438e0 -1.7179688e0 1.9053757e-26 1.9053757e-26
5.3845708e0 -1.7179688e0 1.0820175e-28 1.0820175e-28
5.5896977e0 -1.7179688e0 4.6302063e-31 4.6302063e-31
5.7948247e0 -1.7179688e0 1.5004074e-33 1.5004074e-33
5.9999516e0 -1.7179688e0 3.6674805e-36 3.6674805e-36

-2.0e0 -1.5128418e0 2.519191e-23 2.519191e-23
-1.794873e0 -1.5128418e0 2.6241684e-21 2.6241684e-21
-1.5897461e0 -1.5128418e0 2.065976e-19 2.065976e-19
-1.3846191e0 -1.5128418e0 1.2280685e-17 1.2280685e-17
-1.1794922e0 -1.5128418e0 5.5171661e-16 5.5171661e-16
-9.743652e-1 -1.5128418e0 1.8695572e-14 1.8695572e-14
-7.692382e-1 -1.5128418e0 4.7884918e-13 4.7884918e-13
-5.641112e-1 -1.5128418e0 9.2687912e-12 9.2687912e-12
-3.589842e-1 -1.5128418e0 1.3552155e-10 1.3552155e-10
-1.5385721e-1 -1.5128418e0 1.4967331e-9 1.4967331e-9
5.126979e-2 -1.5128418e0 1.2486923e-8 1.2486923e-8
2.5639679e-1 -1.5128418e0 7.8704956e-8 7.8704956e-8
4.6152379e-1 -1.5128418e0 3.746553e-7 3.746553e-7
6.6665079e-1 -1.5128418e0 1.3471985e-6 1.3471985e-6
8.7177779e-1 -1.5128418e0 3.6599014e-6 3.6599014e-6
1.07690479e0 -1.5128418e0 7.5108673e-6 7.5108673e-6
1.2820317e0 -1.5128418e0 1.1643433e-5 1.1643433e-5
1.4871587e0 -1.5128418e0 1.3632278e-5 1.3632278e-5
1.6922856e0 -1.5128418e0 1.205922e-5 1.205922e-5
1.8974126e0 -1.5128418e0 8.0571686e-6 8.0571686e-6
2.1025395e0 -1.5128418e0 4.066359e-6 4.066359e-6
2.3076665e0 -1.5128418e0 1.5504272e-6 1.5504272e-6
2.5127934e0 -1.5128418e0 4.4661621e-7 4.4661621e-7
2.7179204e0 -1.5128418e0 9.7164246e-8 9.7164246e-8
2.9230473e0 -1.5128418e0 1.5966415e-8 1.5966415e-8
3.1281743e0 -1.5128418e0 1.9823471e-9 1.9823471e-9
3.3333012e0 -1.5128418e0 1.8588608e-10 1.8588608e-10
3.5384282e0 -1.5128418e0 1.3168472e-11 1.3168472e-11
3.7435551e0 -1.5128418e0 7.0471878e-13 7.0471878e-13
3.9486821e0 -1.5128418e0 2.8482132e-14 2.8482132e-14
4.153809e0 -1.5128418e0 8.704805e-16 8.704805e-16
4.358936e0 -1.5128418e0 2.0066101e-17 2.0066101e-17
4.564063e0 -1.5128418e0 3.4959427e-19 3.4959427e-19
4.7691899e0 -1.5128418e0 4.6032867e-21 4.6032867e-21
4.9743169e0 -1.5128418e0 4.5810654e-23 4.5810654e-23
5.1794438e0 -1.5128418e0 3.4387299e-25 3.4387299e-25
5.3845708e0 -1.5128418e0 1.9488892e-27 1.9488892e-27
5.5896977e0 -1.5128418e0 8.3562592e-30 8.3562592e-30
5.7948247e0 -1.5128418e0 2.7051544e-32 2.7051544e-32
5.9999516e0 -1.5128418e0 6.6188217e-35 6.6188217e-35

-2.0e0 -1.3077148e0 3.4327469e-22 3.4327469e-22
-1.794873e0 -1.3077148e0 3.575795e-20 3.575795e-20
-1.5897461e0 -1.3077148e0 2.8151642e-18 2.8151642e-18
-1.3846191e0 -1.3077148e0 1.6733932e-16 1.6733932e-16
-1.1794922e0 -1.3077148e0 7.5178772e-15 7.5178772e-15
-9.743652e-1 -1.3077148e0 2.5475113e-13 2.5475113e-13
-7.692382e-1 -1.3077148e0 6.526947e-12 6.526947e-12
-5.641112e-1 -1.3077148e0 1.2633362e-10 1.2633362e-10
-3.589842e-1 -1.3077148e0 1.8472275e-9 1.8472275e-9
-1.5385721e-1 -1.3077148e0 2.0401413e-8 2.0401413e-8
5.126979e-2 -1.3077148e0 1.7020432e-7 1.7020432e-7
2.5639679e-1 -1.3077148e0 1.0727493e-6 1.0727493e-6
4.6152379e-1 -1.3077148e0 5.1066666e-6 5.1066666e-6
6.6665079e-1 -1.3077148e0 1.8365005e-5 1.8365005e-5
8.7177779e-1 -1.3077148e0 4.9886505e-5 4.9886505e-5
1.07690479e0 -1.3077148e0 1.0237549e-4 1.0237549e-4
1.2820317e0 -1.3077148e0 1.5870514e-4 1.5870514e-4
1.4871587e0 -1.3077148e0 1.8583176e-4 1.8583176e-4
1.6922856e0 -1.3077148e0 1.6435562e-4 1.6435562e-4
1.8974126e0 -1.3077148e0 1.0981918e-4 1.0981918e-4
2.1025395e0 -1.3077148e0 5.5437332e-5 5.5437332e-5
2.3076665e0 -1.3077148e0 2.1133301e-5 2.1133301e-5
2.5127934e0 -1.3077148e0 6.087619e-6 6.087619e-6
2.7179204e0 -1.3077148e0 1.324379e-6 1.324379e-6
2.9230473e0 -1.3077148e0 2.1762878e-7 2.1762878e-7
3.1281743e0 -1.3077148e0 2.7020325e-8 2.7020325e-8
3.3333012e0 -1.3077148e0 2.533989e-9 2.533989e-9
3.5384282e0 -1.3077148e0 1.7951172e-10 1.7951172e-10
3.7435551e0 -1.3077148e0 9.6055878e-12 9.6055878e-12
3.9486821e0 -1.3077148e0 3.8830276e-13 3.8830276e-13
4.153809e0 -1.3077148e0 1.1873047e-14 1.1873047e-14
4.358936e0 -1.3077148e0 2.7342743e-16 2.7342743e-16
4.564063e0 -1.3077148e0 4.763707e-18 4.763707e-18
4.7691899e0 -1.3077148e0 6.2726166e-20 6.2726166e-20
4.9743169e0 -1.3077148e0 6.2423279e-22 6.2423279e-22
5.1794438e0 -1.3077148e0 4.6856918e-24 4.6856918e-24
5.3845708e0 -1.3077148e0 2.6582672e-26 2.6582672e-26
5.5896977e0 -1.3077148e0 1.139766e-28 1.139766e-28
5.7948247e0 -1.3077148e0 3.6898712e-31 3.6898712e-31
5.9999516e0 -1.3077148e0 9.0281036e-34 9.0281036e-34

-2.0e0 -1.1025879e0 3.5352005e-21 3.5352005e-21
-1.794873e0 -1.1025879e0 3.6825485e-19 3.6825485e-19
-1.5897461e0 -1.1025879e0 2.8992233e-17 2.8992233e-17
-1.3846191e0 -1.1025879e0 1.7216202e-15 1.7216202e-15
-1.1794922e0 -1.1025879e0 7.733841e-14 7.733841e-14
-9.743652e-1 -1.1025879e0 2.6232956e-12 2.6232956e-12
-7.692382e-1 -1.1025879e0 6.7212021e-11 6.7212021e-11
-5.641112e-1 -1.1025879e0 1.3008011e-9 1.3008011e-9
-3.589842e-1 -1.1025879e0 1.901976e-8 1.901976e-8
-1.5385721e-1 -1.1025879e0 2.1005905e-7 2.1005905e-7
5.126979e-2 -1.1025879e0 1.7524841e-6 1.7524841e-6
2.5639679e-1 -1.1025879e0 1.1044632e-5 1.1044632e-5
4.6152379e-1 -1.1025879e0 5.2586365e-5 5.2586365e-5
6.6665079e-1 -1.1025879e0 1.8907486e-4 1.8907486e-4
8.7177779e-1 -1.1025879e0 5.1370743e-4 5.1370743e-4
1.07690479e0 -1.1025879e0 1.0541077e-3 1.0541077e-3
1.2820317e0 -1.1025879e0 1.6341003e-3 1.6341003e-3
1.4871587e0 -1.1025879e0 1.9134308e-3 1.9134308e-3
1.6922856e0 -1.1025879e0 1.6924728e-3 1.6924728e-3
1.8974126e0 -1.1025879e0 1.1307571e-3 1.1307571e-3
2.1025395e0 -1.1025879e0 5.7075012e-4 5.7075012e-4
2.3076665e0 -1.1025879e0 2.1761841e-4 2.1761841e-4
2.5127934e0 -1.1025879e0 6.2681e-5 6.2681e-5
2.7179204e0 -1.1025879e0 1.3637741e-5 1.3637741e-5
2.9230473e0 -1.1025879e0 2.2410568e-6 2.2410568e-6
3.1281743e0 -1.1025879e0 2.7818558e-7 2.7818558e-7
3.3333012e0 -1.1025879e0 2.6088501e-8 2.6088501e-8
3.5384282e0 -1.1025879e0 1.8483383e-9 1.8483383e-9
3.7435551e0 -1.1025879e0 9.8903687e-11 9.8903687e-11
3.9486821e0 -1.1025879e0 3.998172e-12 3.998172e-12
4.153809e0 -1.1025879e0 1.2207993e-13 1.2207993e-13
4.358936e0 -1.1025879e0 2.8187347e-15 2.8187347e-15
4.564063e0 -1.1025879e0 4.9157776e-17 4.9157776e-17
4.7691899e0 -1.1025879e0 6.4664078e-19 6.4664078e-19
4.9743169e0 -1.1025879e0 6.4286713e-21 6.4286713e-21
5.1794438e0 -1.1025879e0 4.825589e-23 4.825589e-23
5.3845708e0 -1.1025879e0 2.7376389e-25 2.7376389e-25
5.5896977e0 -1.1025879e0 1.1726242e-27 1.1726242e-27
5.7948247e0 -1.1025879e0 3.8000458e-30 3.8000458e-30
5.9999516e0 -1.1025879e0 9.2883057e-33 9.2883057e-33

-2.0e0 -8.97461e-1 2.751625e-20 2.751625e-20
-1.794873e0 -8.97461e-1 2.8662979e-18 2.8662979e-18
-1.5897461e0 -8.97461e-1 2.256578e-16 2.256578e-16
-1.3846191e0 -8.97461e-1 1.3413696e-14 1.3413696e-14
-1.1794922e0 -8.97461e-1 6.014833e-13 6.014833e-13
-9.743652e-1 -8.97461e-1 2.0402145e-11 2.0402145e-11
-7.692382e-1 -8.97461e-1 5.2272125e-10 5.2272125e-10
-5.641112e-1 -8.97461e-1 1.0118774e-8 1.0118774e-8
-3.589842e-1 -8.97461e-1 1.4793579e-7 1.4793579e-7
-1.5385721e-1 -8.97461e-1 1.6338379e-6 1.6338379e-6
5.126979e-2 -8.97461e-1 1.3631012e-5 1.3631012e-5
2.5639679e-1 -8.97461e-1 8.5914825e-5 8.5914825e-5
4.6152379e-1 -8.97461e-1 4.0897537e-4 4.0897537e-4
6.6665079e-1 -8.97461e-1 1.4707977e-3 1.4707977e-3
8.7177779e-1 -8.97461e-1 3.995253e-3 3.995253e-3
1.07690479e0 -8.97461e-1 8.1990479e-3 8.1990479e-3
1.2820317e0 -8.97461e-1 1.270871e-2 1.270871e-2
1.4871587e0 -8.97461e-1 1.4881317e-2 1.4881317e-2
1.6922856e0 -8.97461e-1 1.316423e-2 1.316423e-2
1.8974126e0 -8.97461e-1 8.7961533e-3 8.7961533e-3
2.1025395e0 -8.97461e-1 4.4398132e-3 4.4398132e-3
2.3076665e0 -8.97461e-1 1.6926361e-3 1.6926361e-3
2.5127934e0 -8.97461e-1 4.8753082e-4 4.8753082e-4
2.7179204e0 -8.97461e-1 1.0606384e-4 1.0606384e-4
2.9230473e0 -8.97461e-1 1.7432571e-5 1.7432571e-5
3.1281743e0 -8.97461e-1 2.1641998e-6 2.1641998e-6
3.3333012e0 -8.97461e-1 2.0293518e-7 2.0293518e-7
3.5384282e0 -8.97461e-1 1.4374802e-8 1.4374802e-8
3.7435551e0 -8.97461e-1 7.6927536e-10 7.6927536e-10
3.9486821e0 -8.97461e-1 3.1097794e-11 3.1097794e-11
4.153809e0 -8.97461e-1 9.4965729e-13 9.4965729e-13
4.358936e0 -8.97461e-1 2.1917633e-14 2.1917633e-14
4.564063e0 -8.97461e-1 3.8185028e-16 3.8185028e-16
4.7691899e0 -8.97461e-1 5.0280411e-18 5.0280411e-18
4.9743169e0 -8.97461e-1 4.9988022e-20 4.9988022e-20
5.1794438e0 -8.97461e-1 3.7522827e-22 3.7522827e-22
5.3845708e0 -8.97461e-1 2.1308167e-24 2.1308167e-24
5.5896977e0 -8.97461e-1 9.1365005e-27 9.1365005e-27
5.7948247e0 -8.97461e-1 2.9518661e-29 2.9518661e-29
5.9999516e0 -8.97461e-1 7.2223862e-32 7.2223862e-32

-2.0e0 -6.92334e-1 1.615419e-19 1.615419e-19
-1.794873e0 -6.92334e-1 1.6827744e-17 1.6827744e-17
-1.5897461e0 -6.92334e-1 1.3248184e-15 1.3248184e-15
-1.3846191e0 -6.92334e-1 7.8703629e-14 7.8703629e-14
-1.1794922e0 -6.92334e-1 3.5340332e-12 3.5340332e-12
-9.743652e-1 -6.92334e-1 1.198732e-10 1.198732e-10
-7.692382e-1 -6.92334e-1 3.071872e-9 3.071872e-9
-5.641112e-1 -6.92334e-1 5.945375e-8 5.945375e-8
-3.589842e-1 -6.92334e-1 8.6923096e-7 8.6923096e-7
-1.5385721e-1 -6.92334e-1 9.6009003e-6 9.6009003e-6
5.126979e-2 -6.92334e-1 8.0082169e-5 8.0082169e-5
2.5639679e-1 -6.92334e-1 5.0474838e-4 5.0474838e-4
4.6152379e-1 -6.92334e-1 2.4029282e-3 2.4029282e-3
6.6665079e-1 -6.92334e-1 8.6417938e-3 8.6417938e-3
8.7177779e-1 -6.92334e-1 2.3474213e-2 2.3474213e-2
1.07690479e0 -6.92334e-1 4.8173553e-2 4.8173553e-2
1.2820317e0 -6.92334e-1 7.4672409e-2 7.4672409e-2
1.4871587e0 -6.92334e-1 8.7436493e-2 8.7436493e-2
1.6922856e0 -6.92334e-1 7.7347778e-2 7.7347778e-2
1.8974126e0 -6.92334e-1 5.1681885e-2 5.1681885e-2
2.1025395e0 -6.92334e-1 2.6083344e-2 2.6083344e-2
2.3076665e0 -6.92334e-1 9.9463745e-3 9.9463745e-3
2.5127934e0 -6.92334e-1 2.8642151e-3 2.8642151e-3
2.7179204e0 -6.92334e-1 6.2319519e-4 6.2319519e-4
2.9230473e0 -6.92334e-1 1.0241531e-4 1.0241531e-4
3.1281743e0 -6.92334e-1 1.2714401e-5 1.2714401e-5
3.3333012e0 -6.92334e-1 1.1923615e-6 1.1923615e-6
3.5384282e0 -6.92334e-1 8.4462555e-8 8.4462555e-8
3.7435551e0 -6.92334e-1 4.5203812e-9 4.5203812e-9
3.9486821e0 -6.92334e-1 1.8271713e-10 1.8271713e-10
4.153809e0 -6.92334e-1 5.5797531e-12 5.5797531e-12
4.358936e0 -6.92334e-1 1.2870026e-13 1.2870026e-13
4.564063e0 -6.92334e-1 2.2417938e-15 2.2417938e-15
4.7691899e0 -6.92334e-1 2.9518799e-17 2.9518799e-17
4.9743169e0 -6.92334e-1 2.937651e-19 2.937651e-19
5.1794438e0 -6.92334e-1 2.205098e-21 2.205098e-21
5.3845708e0 -6.92334e-1 1.2509842e-23 1.2509842e-23
5.5896977e0 -6.92334e-1 5.3638336e-26 5.3638336e-26
5.7948247e0 -6.92334e-1 1.736406e-28 1.736406e-28
5.9999516e0 -6.92334e-1 4.2443909e-31 4.2443909e-31

-2.0e0 -4.87207e-1 7.175145e-19 7.175145e-19
-1.794873e0 -4.87207e-1 7.4741913e-17 7.4741913e-17
-1.5897461e0 -4.87207e-1 5.8783752e-15 5.8783752e-15
-1.3846191e0 -4.87207e-1 3.4931839e-13 3.4931839e-13
-1.1794922e0 -4.87207e-1 1.5685379e-11 1.5685379e-11
-9.743652e-1 -4.87207e-1 5.3205566e-10 5.3205566e-10
-7.692382e-1 -4.87207e-1 1.3631454e-8 1.3631454e-8
-5.641112e-1 -4.87207e-1 2.6385559e-7 2.6385559e-7
-3.589842e-1 -4.87207e-1 3.8580048e-6 3.8580048e-6
-1.5385721e-1 -4.87207e-1 4.2608704e-5 4.2608704e-5
5.126979e-2 -4.87207e-1 3.5547516e-4 3.5547516e-4
2.5639679e-1 -4.87207e-1 2.2405045e-3 2.2405045e-3
4.6152379e-1 -4.87207e-1 1.0665085e-2 1.0665085e-2
6.6665079e-1 -4.87207e-1 3.8355698e-2 3.8355698e-2
8.7177779e-1 -4.87207e-1 1.0420013e-1 1.0420013e-1
1.07690479e0 -4.87207e-1 2.1381302e-1 2.1381302e-1
1.2820317e0 -4.87207e-1 3.3146164e-1 3.3146164e-1
1.4871587e0 -4.87207e-1 3.8806671e-1 3.8806671e-1
1.6922856e0 -4.87207e-1 3.4329941e-1 3.4329941e-1
1.8974126e0 -4.87207e-1 2.2936523e-1 2.2936523e-1
2.1025395e0 -4.87207e-1 1.1575745e-1 1.1575745e-1
2.3076665e0 -4.87207e-1 4.4137192e-2 4.4137192e-2
2.5127934e0 -4.87207e-1 1.2713867e-2 1.2713867e-2
2.7179204e0 -4.87207e-1 2.765979e-3 2.765979e-3
2.9230473e0 -4.87207e-1 4.545279e-4 4.545279e-4
3.1281743e0 -4.87207e-1 5.6432373e-5 5.6432373e-5
3.3333012e0 -4.87207e-1 5.2922989e-6 5.2922989e-6
3.5384282e0 -4.87207e-1 3.7487701e-7 3.7487701e-7
3.7435551e0 -4.87207e-1 2.0061234e-8 2.0061234e-8
3.9486821e0 -4.87207e-1 8.1097931e-10 8.1097931e-10
4.153809e0 -4.87207e-1 2.4762665e-11 2.4762665e-11
4.358936e0 -4.87207e-1 5.7116882e-13 5.7116882e-13
4.564063e0 -4.87207e-1 9.9571884e-15 9.9571884e-15
4.7691899e0 -4.87207e-1 1.3110794e-16 1.3110794e-16
4.9743169e0 -4.87207e-1 1.303453e-18 1.303453e-18
5.1794438e0 -4.87207e-1 9.7941238e-21 9.7941238e-21
5.3845708e0 -4.87207e-1 5.5507736e-23 5.5507736e-23
5.5896977e0 -4.87207e-1 2.3799774e-25 2.3799774e-25
5.7948247e0 -4.87207e-1 7.7126068e-28 7.7126068e-28
5.9999516e0 -4.87207e-1 1.8851395e-30 1.8851395e-30

-2.0e0 -2.8208e-1 2.4061478e-18 2.4061478e-18
-1.794873e0 -2.8208e-1 2.5064041e-16 2.5064041e-16
-1.5897461e0 -2.8208e-1 1.9712982e-14 1.9712982e-14
-1.3846191e0 -2.8208e-1 1.171199e-12 1.171199e-12
-1.1794922e0 -2.8208e-1 5.259111e-11 5.259111e-11
-9.743652e-1 -2.8208e-1 1.7838501e-9 1.7838501e-9
-7.692382e-1 -2.8208e-1 4.570877e-8 4.570877e-8
-5.641112e-1 -2.8208e-1 8.8475739e-7 8.8475739e-7
-3.589842e-1 -2.8208e-1 1.2933777e-5 1.2933777e-5
-1.5385721e-1 -2.8208e-1 1.4284363e-4 1.4284363e-4
5.126979e-2 -2.8208e-1 1.191716e-3 1.191716e-3
2.5639679e-1 -2.8208e-1 7.5113159e-3 7.5113159e-3
4.6152379e-1 -2.8208e-1 3.5758987e-2 3.5758987e-2
6.6665079e-1 -2.8208e-1 1.2859818e-1 1.2859818e-1
8.7177779e-1 -2.8208e-1 3.4932877e-1 3.4932877e-1
1.07690479e0 -2.8208e-1 7.1679184e-1 7.1679184e-1
1.2820317e0 -2.8208e-1 1.1110992e0 1.1110992e0
1.4871587e0 -2.8208e-1 1.3013e0 1.3013e0
1.6922856e0 -2.8208e-1 1.1501999e0 1.1501999e0
1.8974126e0 -2.8208e-1 7.6895981e-1 7.6895981e-1
2.1025395e0 -2.8208e-1 3.881134e-1 3.881134e-1
2.3076665e0 -2.8208e-1 1.4799774e-1 1.4799774e-1
2.5127934e0 -2.8208e-1 4.2623306e-2 4.2623306e-2
2.7179204e0 -2.8208e-1 9.2729874e-3 9.2729874e-3
2.9230473e0 -2.8208e-1 1.5240875e-3 1.5240875e-3
3.1281743e0 -2.8208e-1 1.8920792e-4 1.8920792e-4
3.3333012e0 -2.8208e-1 1.7743973e-5 1.7743973e-5
3.5384282e0 -2.8208e-1 1.2568878e-6 1.2568878e-6
3.7435551e0 -2.8208e-1 6.726918e-8 6.726918e-8
3.9486821e0 -2.8208e-1 2.7188019e-9 2.7188019e-9
4.153809e0 -2.8208e-1 8.3025131e-11 8.3025131e-11
4.358936e0 -2.8208e-1 1.9150253e-12 1.9150253e-12
4.564063e0 -2.8208e-1 3.339119e-14 3.339119e-14
4.7691899e0 -2.8208e-1 4.3967758e-16 4.3967758e-16
4.9743169e0 -2.8208e-1 4.3711426e-18 4.3711426e-18
5.1794438e0 -2.8208e-1 3.2811157e-20 3.2811157e-20
5.3845708e0 -2.8208e-1 1.861435e-22 1.861435e-22
5.5896977e0 -2.8208e-1 7.9813675e-25 7.9813675e-25
5.7948247e0 -2.8208e-1 2.5812088e-27 2.5812088e-27
5.9999516e0 -2.8208e-1 6.3155273e-30 6.3155273e-30

-2.0e0 -7.6953e-2 6.0923218e-18 6.0923218e-18
-1.794873e0 -7.6953e-2 6.3462402e-16 6.3462402e-16
-1.5897461e0 -7.6953e-2 4.990332e-14 4.990332e-14
-1.3846191e0 -7.6953e-2 2.9660507e-12 2.9660507e-12
-1.1794922e0 -7.6953e-2 1.3318466e-10 1.3318466e-10
-9.743652e-1 -7.6953e-2 4.517627e-9 4.517627e-9
-7.692382e-1 -7.6953e-2 1.1574463e-7 1.1574463e-7
-5.641112e-1 -7.6953e-2 2.2403732e-6 2.2403732e-6
-3.589842e-1 -7.6953e-2 3.2754807e-5 3.2754807e-5
-1.5385721e-1 -7.6953e-2 3.6178421e-4 3.6178421e-4
5.126979e-2 -7.6953e-2 3.0182877e-3 3.0182877e-3
2.5639679e-1 -7.6953e-2 1.9023804e-2 1.9023804e-2
4.6152379e-1 -7.6953e-2 9.0559952e-2 9.0559952e-2
6.6665079e-1 -7.6953e-2 3.2567871e-1 3.2567871e-1
8.7177779e-1 -7.6953e-2 8.846492e-1 8.846492e-1
1.07690479e0 -7.6953e-2 1.8153e0 1.8153e0
1.2820317e0 -7.6953e-2 2.8145996e0 2.8145996e0
1.4871587e0 -7.6953e-2 3.2957e0 3.2957e0
1.6922856e0 -7.6953e-2 2.9145996e0 2.9145996e0
1.8974126e0 -7.6953e-2 1.9473007e0 1.9473007e0
2.1025395e0 -7.6953e-2 9.82957e-1 9.82957e-1
2.3076665e0 -7.6953e-2 3.747699e-1 3.747699e-1
2.5127934e0 -7.6953e-2 1.0794235e-1 1.0794235e-1
2.7179204e0 -7.6953e-2 2.348352e-2 2.348352e-2
2.9230473e0 -7.6953e-2 3.8601273e-3 3.8601273e-3
3.1281743e0 -7.6953e-2 4.7916992e-4 4.7916992e-4
3.3333012e0 -7.6953e-2 4.493663e-5 4.493663e-5
3.5384282e0 -7.6953e-2 3.1830566e-6 3.1830566e-6
3.7435551e0 -7.6953e-2 1.7033813e-7 1.7033813e-7
3.9486821e0 -7.6953e-2 6.8860321e-9 6.8860321e-9
4.153809e0 -7.6953e-2 2.1027985e-10 2.1027985e-10
4.358936e0 -7.6953e-2 4.8502625e-12 4.8502625e-12
4.564063e0 -7.6953e-2 8.4503525e-14 8.4503525e-14
4.7691899e0 -7.6953e-2 1.1132416e-15 1.1132416e-15
4.9743169e0 -7.6953e-2 1.1067581e-17 1.1067581e-17
5.1794438e0 -7.6953e-2 8.3078827e-20 8.3078827e-20
5.3845708e0 -7.6953e-2 4.7178268e-22 4.7178268e-22
5.5896977e0 -7.6953e-2 2.0228714e-24 2.0228714e-24
5.7948247e0 -7.6953e-2 6.5356369e-27 6.5356369e-27
5.9999516e0 -7.6953e-2 1.5990555e-29 1.5990555e-29

-2.0e0 1.2817401e-1 1.1658264e-17 1.1658264e-17
-1.794873e0 1.2817401e-1 1.2144318e-15 1.2144318e-15
-1.5897461e0 1.2817401e-1 9.5459595e-14 9.5459595e-14
-1.3846191e0 1.2817401e-1 5.6748413e-12 5.6748413e-12
-1.1794922e0 1.2817401e-1 2.5481491e-10 2.5481491e-10
-9.743652e-1 1.2817401e-1 8.6434067e-9 8.6434067e-9
-7.692382e-1 1.2817401e-1 2.2144974e-7 2.2144974e-7
-5.641112e-1 1.2817401e-1 4.2864212e-6 4.2864212e-6
-3.589842e-1 1.2817401e-1 6.2674332e-5 6.2674332e-5
-1.5385721e-1 1.2817401e-1 6.9218506e-4 6.9218506e-4
5.126979e-2 1.2817401e-1 5.7748001e-3 5.7748001e-3
2.5639679e-1 1.2817401e-1 3.6390579e-2 3.6390579e-2
4.6152379e-1 1.2817401e-1 1.732605e-1 1.732605e-1
6.6665079e-1 1.2817401e-1 6.2301147e-1 6.2301147e-1
8.7177779e-1 1.2817401e-1 1.6923996e0 1.6923996e0
1.07690479e0 1.2817401e-1 3.4738007e0 3.4738007e0
1.2820317e0 1.2817401e-1 5.3841995e0 5.3841995e0
1.4871587e0 1.2817401e-1 6.3054001e0 6.3054001e0
1.6922856e0 1.2817401e-1 5.5772003e0 5.5772003e0
1.8974126e0 1.2817401e-1 3.7268005e0 3.7268005e0
2.1025395e0 1.2817401e-1 1.8802994e0 1.8802994e0
2.3076665e0 1.2817401e-1 7.1698929e-1 7.1698929e-1
2.5127934e0 1.2817401e-1 2.06501e-1 2.06501e-1
2.7179204e0 1.2817401e-1 4.4925491e-2 4.4925491e-2
2.9230473e0 1.2817401e-1 7.3839279e-3 7.3839279e-3
3.1281743e0 1.2817401e-1 9.1668137e-4 9.1668137e-4
3.3333012e0 1.2817401e-1 8.5967148e-5 8.5967148e-5
3.5384282e0 1.2817401e-1 6.0899963e-6 6.0899963e-6
3.7435551e0 1.2817401e-1 3.2590302e-7 3.2590302e-7
3.9486821e0 1.2817401e-1 1.317456e-8 1.317456e-8
4.153809e0 1.2817401e-1 4.0224289e-10 4.0224289e-10
4.358936e0 1.2817401e-1 9.2789368e-12 9.2789368e-12
4.564063e0 1.2817401e-1 1.6167343e-13 1.6167343e-13
4.7691899e0 1.2817401e-1 2.1281998e-15 2.1281998e-15
4.9743169e0 1.2817401e-1 2.1157959e-17 2.1157959e-17
5.1794438e0 1.2817401e-1 1.5913635e-19 1.5913635e-19
5.3845708e0 1.2817401e-1 9.0192932e-22 9.0192932e-22
5.5896977e0 1.2817401e-1 3.8671326e-24 3.8671326e-24
5.7948247e0 1.2817401e-1 1.2519089e-26 1.2519089e-26
5.9999516e0 1.2817401e-1 3.0630936e-29 3.0630936e-29

-2.0e0 3.3330101e-1 1.6827744e-17 1.6827744e-17
-1.794873e0 3.3330101e-1 1.7529205e-15 1.7529205e-15
-1.5897461e0 3.3330101e-1 1.3794922e-13 1.3794922e-13
-1.3846191e0 3.3330101e-1 8.2008682e-12 8.2008682e-12
-1.1794922e0 3.3330101e-1 3.6824432e-10 3.6824432e-10
-9.743652e-1 3.3330101e-1 1.249086e-8 1.249086e-8
-7.692382e-1 3.3330101e-1 3.200235e-7 3.200235e-7
-5.641112e-1 3.3330101e-1 6.1944183e-6 6.1944183e-6
-3.589842e-1 3.3330101e-1 9.05643e-5 9.05643e-5
-1.5385721e-1 3.3330101e-1 1.0002808e-3 1.0002808e-3
5.126979e-2 3.3330101e-1 8.3454315e-3 8.3454315e-3
2.5639679e-1 3.3330101e-1 5.2594376e-2 5.2594376e-2
4.6152379e-1 3.3330101e-1 2.5038513e-1 2.5038513e-1
6.6665079e-1 3.3330101e-1 9.0035217e-1 9.0035217e-1
8.7177779e-1 3.3330101e-1 2.4464005e0 2.4464005e0
1.07690479e0 3.3330101e-1 5.0201004e0 5.0201004e0
1.2820317e0 3.3330101e-1 7.7817993e0 7.7817993e0
1.4871587e0 3.3330101e-1 9.1121002e0 9.1121002e0
1.6922856e0 3.3330101e-1 8.0598007e0 8.0598007e0
1.8974126e0 3.3330101e-1 5.3852997e0 5.3852997e0
2.1025395e0 3.3330101e-1 2.7175995e0 2.7175995e0
2.3076665e0 3.3330101e-1 1.0362e0 1.0362e0
2.5127934e0 3.3330101e-1 2.9844833e-1 2.9844833e-1
2.7179204e0 3.3330101e-1 6.4929794e-2 6.4929794e-2
2.9230473e0 3.3330101e-1 1.0670578e-2 1.0670578e-2
3.1281743e0 3.3330101e-1 1.3248306e-3 1.3248306e-3
3.3333012e0 3.3330101e-1 1.2421768e-4 1.2421768e-4
3.5384282e0 3.3330101e-1 8.800853e-6 8.800853e-6
3.7435551e0 3.3330101e-1 4.7097412e-7 4.7097412e-7
3.9486821e0 3.3330101e-1 1.9038864e-8 1.9038864e-8
4.153809e0 3.3330101e-1 5.8129211e-10 5.8129211e-10
4.358936e0 3.3330101e-1 1.3409027e-11 1.3409027e-11
4.564063e0 3.3330101e-1 2.3364136e-13 2.3364136e-13
4.7691899e0 3.3330101e-1 3.0749237e-15 3.0749237e-15
4.9743169e0 3.3330101e-1 3.0631592e-17 3.0631592e-17
5.1794438e0 3.3330101e-1 2.296997e-19 2.296997e-19
5.3845708e0 3.3330101e-1 1.303128e-21 1.303128e-21
5.5896977e0 3.3330101e-1 5.5874893e-24 5.5874893e-24
5.7948247e0 3.3330101e-1 1.8088318e-26 1.8088318e-26
5.9999516e0 3.3330101e-1 4.4257278e-29 4.4257278e-29

-2.0e0 5.3842801e-1 1.8393936e-17 1.8393936e-17
-1.794873e0 5.3842801e-1 1.9160751e-15 1.9160751e-15
-1.5897461e0 5.3842801e-1 1.5060913e-13 1.5060913e-13
-1.3846191e0 5.3842801e-1 8.9535019e-12 8.9535019e-12
-1.1794922e0 5.3842801e-1 4.0203552e-10 4.0203552e-10
-9.743652e-1 5.3842801e-1 1.363707e-8 1.363707e-8
-7.692382e-1 5.3842801e-1 3.4939117e-7 3.4939117e-7
-5.641112e-1 5.3842801e-1 6.7622498e-6 6.7622498e-6
-3.589842e-1 5.3842801e-1 9.8875671e-5 9.8875671e-5
-1.5385721e-1 5.3842801e-1 1.0919601e-3 1.0919601e-3
5.126979e-2 5.3842801e-1 9.1103165e-3 9.1103165e-3
2.5639679e-1 5.3842801e-1 5.7415054e-2 5.7415054e-2
4.6152379e-1 5.3842801e-1 2.7330917e-1 2.7330917e-1
6.6665079e-1 5.3842801e-1 9.828862e-1 9.828862e-1
8.7177779e-1 5.3842801e-1 2.6705994e0 2.6705994e0
1.07690479e0 5.3842801e-1 5.4802002e0 5.4802002e0
1.2820317e0 5.3842801e-1 8.4949997e0 8.4949997e0
1.4871587e0 5.3842801e-1 9.9473999e0 9.9473999e0
1.6922856e0 5.3842801e-1 8.7990997e0 8.7990997e0
1.8974126e0 5.3842801e-1 5.8794006e0 5.8794006e0
2.1025395e0 5.3842801e-1 2.9666e0 2.9666e0
2.3076665e0 5.3842801e-1 1.1311005e0 1.1311005e0
2.5127934e0 5.3842801e-1 3.2580872e-1 3.2580872e-1
2.7179204e0 5.3842801e-1 7.088182e-2 7.088182e-2
2.9230473e0 5.3842801e-1 1.1649826e-2 1.1649826e-2
3.1281743e0 5.3842801e-1 1.446135e-3 1.446135e-3
3.3333012e0 5.3842801e-1 1.3561722e-4 1.3561722e-4
3.5384282e0 5.3842801e-1 9.6086136e-6 9.6086136e-6
3.7435551e0 5.3842801e-1 5.1414902e-7 5.1414902e-7
3.9486821e0 5.3842801e-1 2.0784317e-8 2.0784317e-8
4.153809e0 5.3842801e-1 6.3463593e-10 6.3463593e-10
4.358936e0 5.3842801e-1 1.4638245e-11 1.4638245e-11
4.564063e0 5.3842801e-1 2.5508148e-13 2.5508148e-13
4.7691899e0 5.3842801e-1 3.3577759e-15 3.3577759e-15
4.9743169e0 5.3842801e-1 3.3415558e-17 3.3415558e-17
5.1794438e0 5.3842801e-1 2.508281e-19 2.508281e-19
5.3845708e0 5.3842801e-1 1.422998e-21 1.422998e-21
5.5896977e0 5.3842801e-1 6.101445e-24 6.101445e-24
5.7948247e0 5.3842801e-1 1.9732162e-26 1.9732162e-26
5.9999516e0 5.3842801e-1 4.827948e-29 4.827948e-29

-2.0e0 7.4355501e-1 1.5150238e-17 1.5150238e-17
-1.794873e0 7.4355501e-1 1.5781891e-15 1.5781891e-15
-1.5897461e0 7.4355501e-1 1.2421051e-13 1.2421051e-13
-1.3846191e0 7.4355501e-1 7.382695e-12 7.382695e-12
-1.1794922e0 7.4355501e-1 3.3147064e-10 3.3147064e-10
-9.743652e-1 7.4355501e-1 1.12435e-8 1.12435e-8
-7.692382e-1 7.4355501e-1 2.880957e-7 2.880957e-7
-5.641112e-1 7.4355501e-1 5.5758865e-6 5.5758865e-6
-3.589842e-1 7.4355501e-1 8.1537231e-5 8.1537231e-5
-1.5385721e-1 7.4355501e-1 9.004155e-4 9.004155e-4
5.126979e-2 7.4355501e-1 7.512024e-3 7.512024e-3
2.5639679e-1 7.4355501e-1 4.734697e-2 4.734697e-2
4.6152379e-1 7.4355501e-1 2.2540314e-1 2.2540314e-1
6.6665079e-1 7.4355501e-1 8.1053406e-1 8.1053406e-1
8.7177779e-1 7.4355501e-1 2.2014008e0 2.2014008e0
1.07690479e0 7.4355501e-1 4.5190002e0 4.5190002e0
1.2820317e0 7.4355501e-1 7.0056e0 7.0056e0
1.4871587e0 7.4355501e-1 8.2029999e0 8.2029999e0
1.6922856e0 7.4355501e-1 7.2557007e0 7.2557007e0
1.8974126e0 7.4355501e-1 4.8481995e0 4.8481995e0
2.1025395e0 7.4355501e-1 2.4464005e0 2.4464005e0
2.3076665e0 7.4355501e-1 9.3277557e-1 9.3277557e-1
2.5127934e0 7.4355501e-1 2.6867416e-1 2.6867416e-1
2.7179204e0 7.4355501e-1 5.845813e-2 5.845813e-2
2.9230473e0 7.4355501e-1 9.6052628e-3 9.6052628e-3
3.1281743e0 7.4355501e-1 1.1926636e-3 1.1926636e-3
3.3333012e0 7.4355501e-1 1.118483e-4 1.118483e-4
3.5384282e0 7.4355501e-1 7.9229218e-6 7.9229218e-6
3.7435551e0 7.4355501e-1 4.2394592e-7 4.2394592e-7
3.9486821e0 7.4355501e-1 1.7137878e-8 1.7137878e-8
4.153809e0 7.4355501e-1 5.2339966e-10 5.2339966e-10
4.358936e0 7.4355501e-1 1.2072571e-11 1.2072571e-11
4.564063e0 7.4355501e-1 2.1033127e-13 2.1033127e-13
4.7691899e0 7.4355501e-1 2.7684402e-15 2.7684402e-15
4.9743169e0 7.4355501e-1 2.7550552e-17 2.7550552e-17
5.1794438e0 7.4355501e-1 2.068042e-19 2.068042e-19
5.3845708e0 7.4355501e-1 1.1744095e-21 1.1744095e-21
5.5896977e0 7.4355501e-1 5.025499e-24 5.025499e-24
5.7948247e0 7.4355501e-1 1.6285156e-26 1.6285156e-26
5.9999516e0 7.4355501e-1 3.9805878e-29 3.9805878e-29

-2.0e0 9.48682e-1 9.4407776e-18 9.4407776e-18
-1.794873e0 9.48682e-1 9.8342728e-16 9.8342728e-16
-1.5897461e0 9.48682e-1 7.7369263e-14 7.7369263e-14
-1.3846191e0 9.48682e-1 4.598996e-12 4.598996e-12
-1.1794922e0 9.48682e-1 2.0648682e-10 2.0648682e-10
-9.743652e-1 9.48682e-1 7.0040894e-9 7.0040894e-9
-7.692382e-1 9.48682e-1 1.7946594e-7 1.7946594e-7
-5.641112e-1 9.48682e-1 3.4734863e-6 3.4734863e-6
-3.589842e-1 9.48682e-1 5.0787659e-5 5.0787659e-5
-1.5385721e-1 9.48682e-1 5.6090897e-4 5.6090897e-4
5.126979e-2 9.48682e-1 4.6795563e-3 4.6795563e-3
2.5639679e-1 9.48682e-1 2.9494553e-2 2.9494553e-2
4.6152379e-1 9.48682e-1 1.4041504e-1 1.4041504e-1
6.6665079e-1 9.48682e-1 5.0490051e-1 5.0490051e-1
8.7177779e-1 9.48682e-1 1.3712997e0 1.3712997e0
1.07690479e0 9.48682e-1 2.8145996e0 2.8145996e0
1.2820317e0 9.48682e-1 4.364e0 4.364e0
1.4871587e0 9.48682e-1 5.1102005e0 5.1102005e0
1.6922856e0 9.48682e-1 4.5199997e0 4.5199997e0
1.8974126e0 9.48682e-1 3.0197006e0 3.0197006e0
2.1025395e0 9.48682e-1 1.5244003e0 1.5244003e0
2.3076665e0 9.48682e-1 5.8105835e-1 5.8105835e-1
2.5127934e0 9.48682e-1 1.673677e-1 1.673677e-1
2.7179204e0 9.48682e-1 3.641217e-2 3.641217e-2
2.9230473e0 9.48682e-1 5.9846924e-3 5.9846924e-3
3.1281743e0 9.48682e-1 7.4297028e-4 7.4297028e-4
3.3333012e0 9.48682e-1 6.9675766e-5 6.9675766e-5
3.5384282e0 9.48682e-1 4.9354523e-6 4.9354523e-6
3.7435551e0 9.48682e-1 2.6409286e-7 2.6409286e-7
3.9486821e0 9.48682e-1 1.067575e-8 1.067575e-8
4.153809e0 9.48682e-1 3.2601212e-10 3.2601212e-10
4.358936e0 9.48682e-1 7.5198334e-12 7.5198334e-12
4.564063e0 9.48682e-1 1.3101105e-13 1.3101105e-13
4.7691899e0 9.48682e-1 1.7250702e-15 1.7250702e-15
4.9743169e0 9.48682e-1 1.7150574e-17 1.7150574e-17
5.1794438e0 9.48682e-1 1.2886505e-19 1.2886505e-19
5.3845708e0 9.48682e-1 7.3108658e-22 7.3108658e-22
5.5896977e0 9.48682e-1 3.1346695e-24 3.1346695e-24
5.7948247e0 9.48682e-1 1.0147812e-26 1.0147812e-26
5.9999516e0 9.48682e-1 2.4804047e-29 2.4804047e-29

-2.0e0 1.153809e0 4.441687e-18 4.441687e-18
-1.794873e0 1.153809e0 4.6314835e-16 4.6314835e-16
-1.5897461e0 1.153809e0 3.6404251e-14 3.6404251e-14
-1.3846191e0 1.153809e0 2.1641556e-12 2.1641556e-12
-1.1794922e0 1.153809e0 9.7179321e-11 9.7179321e-11
-9.743652e-1 1.153809e0 3.2962875e-9 3.2962875e-9
-7.692382e-1 1.153809e0 8.4453903e-8 8.4453903e-8
-5.641112e-1 1.153809e0 1.63452e-6 1.63452e-6
-3.589842e-1 1.153809e0 2.3899124e-5 2.3899124e-5
-1.5385721e-1 1.153809e0 2.6394867e-4 2.6394867e-4
5.126979e-2 1.153809e0 2.2020721e-3 2.2020721e-3
2.5639679e-1 1.153809e0 1.3877777e-2 1.3877777e-2
4.6152379e-1 1.153809e0 6.6076248e-2 6.6076248e-2
6.6665079e-1 1.153809e0 2.3757935e-1 2.3757935e-1
8.7177779e-1 1.153809e0 6.4541656e-1 6.4541656e-1
1.07690479e0 1.153809e0 1.3242996e0 1.3242996e0
1.2820317e0 1.153809e0 2.0533997e0 2.0533997e0
1.4871587e0 1.153809e0 2.4044998e0 2.4044998e0
1.6922856e0 1.153809e0 2.1265e0 2.1265e0
1.8974126e0 1.153809e0 1.4203003e0 1.4203003e0
2.1025395e0 1.153809e0 7.1712952e-1 7.1712952e-1
2.3076665e0 1.153809e0 2.7344559e-1 2.7344559e-1
2.5127934e0 1.153809e0 7.87603e-2 7.87603e-2
2.7179204e0 1.153809e0 1.7134537e-2 1.7134537e-2
2.9230473e0 1.153809e0 2.8159286e-3 2.8159286e-3
3.1281743e0 1.153809e0 3.4955109e-4 3.4955109e-4
3.3333012e0 1.153809e0 3.2780945e-5 3.2780945e-5
3.5384282e0 1.153809e0 2.3224777e-6 2.3224777e-6
3.7435551e0 1.153809e0 1.2427383e-7 1.2427383e-7
3.9486821e0 1.153809e0 5.0237961e-9 5.0237961e-9
4.153809e0 1.153809e0 1.5339645e-10 1.5339645e-10
4.358936e0 1.153809e0 3.5382294e-12 3.5382294e-12
4.564063e0 1.153809e0 6.1657684e-14 6.1657684e-14
4.7691899e0 1.153809e0 8.1162247e-16 8.1162247e-16
4.9743169e0 1.153809e0 8.0690674e-18 8.0690674e-18
5.1794438e0 1.153809e0 6.0629318e-20 6.0629318e-20
5.3845708e0 1.153809e0 3.439621e-22 3.439621e-22
5.5896977e0 1.153809e0 1.4747925e-24 1.4747925e-24
5.7948247e0 1.153809e0 4.7743988e-27 4.7743988e-27
5.9999516e0 1.153809e0 1.1681427e-29 1.1681427e-29

-2.0e0 1.358936e0 1.5793396e-18 1.5793396e-18
-1.794873e0 1.358936e0 1.645195e-16 1.645195e-16
-1.5897461e0 1.358936e0 1.2952484e-14 1.2952484e-14
-1.3846191e0 1.358936e0 7.6922684e-13 7.6922684e-13
-1.1794922e0 1.358936e0 3.4540588e-11 3.4540588e-11
-9.743652e-1 1.358936e0 1.171611e-9 1.171611e-9
-7.692382e-1 1.358936e0 3.0018158e-8 3.0018158e-8
-5.641112e-1 1.358936e0 5.8103119e-7 5.8103119e-7
-3.589842e-1 1.358936e0 8.4947235e-6 8.4947235e-6
-1.5385721e-1 1.358936e0 9.381755e-5 9.381755e-5
5.126979e-2 1.358936e0 7.8270294e-4 7.8270294e-4
2.5639679e-1 1.358936e0 4.9332458e-3 4.9332458e-3
4.6152379e-1 1.358936e0 2.348352e-2 2.348352e-2
6.6665079e-1 1.358936e0 8.4462555e-2 8.4462555e-2
8.7177779e-1 1.358936e0 2.2942963e-1 2.2942963e-1
1.07690479e0 1.358936e0 4.7077484e-1 4.7077484e-1
1.2820317e0 1.358936e0 7.2975708e-1 7.2975708e-1
1.4871587e0 1.358936e0 8.5452026e-1 8.5452026e-1
1.6922856e0 1.358936e0 7.5584686e-1 7.5584686e-1
1.8974126e0 1.358936e0 5.0503494e-1 5.0503494e-1
2.1025395e0 1.358936e0 2.5493439e-1 2.5493439e-1
2.3076665e0 1.358936e0 9.7194122e-2 9.7194122e-2
2.5127934e0 1.358936e0 2.7994507e-2 2.7994507e-2
2.7179204e0 1.358936e0 6.0903992e-3 6.0903992e-3
2.9230473e0 1.358936e0 1.0008972e-3 1.0008972e-3
3.1281743e0 1.358936e0 1.2426956e-4 1.2426956e-4
3.3333012e0 1.358936e0 1.1653824e-5 1.1653824e-5
3.5384282e0 1.358936e0 8.2551346e-7 8.2551346e-7
3.7435551e0 1.358936e0 4.4172379e-8 4.4172379e-8
3.9486821e0 1.358936e0 1.7856506e-9 1.7856506e-9
4.153809e0 1.358936e0 5.4523956e-11 5.4523956e-11
4.358936e0 1.358936e0 1.2578659e-12 1.2578659e-12
4.564063e0 1.358936e0 2.1917633e-14 2.1917633e-14
4.7691899e0 1.358936e0 2.8859573e-16 2.8859573e-16
4.9743169e0 1.358936e0 2.8720688e-18 2.8720688e-18
5.1794438e0 1.358936e0 2.1558731e-20 2.1558731e-20
5.3845708e0 1.358936e0 1.22182e-22 1.22182e-22
5.5896977e0 1.358936e0 5.2440674e-25 5.2440674e-25
5.7948247e0 1.358936e0 1.6976715e-27 1.6976715e-27
5.9999516e0 1.358936e0 4.1496002e-30 4.1496002e-30

-2.0e0 1.564063e0 4.2444305e-19 4.2444305e-19
-1.794873e0 1.564063e0 4.4169693e-17 4.4169693e-17
-1.5897461e0 1.564063e0 3.4739334e-15 3.4739334e-15
-1.3846191e0 1.564063e0 2.0653748e-13 2.0653748e-13
-1.1794922e0 1.564063e0 9.2742798e-12 9.2742798e-12
-9.743652e-1 1.564063e0 3.1458282e-10 3.1458282e-10
-7.692382e-1 1.564063e0 8.0598709e-9 8.0598709e-9
-5.641112e-1 1.564063e0 1.560025e-7 1.560025e-7
-3.589842e-1 1.564063e0 2.2810822e-6 2.2810822e-6
-1.5385721e-1 1.564063e0 2.519252e-5 2.519252e-5
5.126979e-2 1.564063e0 2.1017776e-4 2.1017776e-4
2.5639679e-1 1.564063e0 1.324707e-3 1.324707e-3
4.6152379e-1 1.564063e0 6.3059998e-3 6.3059998e-3
6.6665079e-1 1.564063e0 2.2678162e-2 2.2678162e-2
8.7177779e-1 1.564063e0 6.1602905e-2 6.1602905e-2
1.07690479e0 1.564063e0 1.26418e-1 1.26418e-1
1.2820317e0 1.564063e0 1.9597702e-1 1.9597702e-1
1.4871587e0 1.564063e0 2.2945572e-1 2.2945572e-1
1.6922856e0 1.564063e0 2.0297897e-1 2.0297897e-1
1.8974126e0 1.564063e0 1.3561035e-1 1.3561035e-1
2.1025395e0 1.564063e0 6.8457e-2 6.8457e-2
2.3076665e0 1.564063e0 2.6096573e-2 2.6096573e-2
2.5127934e0 1.564063e0 7.517276e-3 7.517276e-3
2.7179204e0 1.564063e0 1.6353973e-3 1.6353973e-3
2.9230473e0 1.564063e0 2.6873764e-4 2.6873764e-4
3.1281743e0 1.564063e0 3.3366333e-5 3.3366333e-5
3.3333012e0 1.564063e0 3.1291214e-6 3.1291214e-6
3.5384282e0 1.564063e0 2.2165115e-7 2.2165115e-7
3.7435551e0 1.564063e0 1.1861267e-8 1.1861267e-8
3.9486821e0 1.564063e0 4.7949875e-10 4.7949875e-10
4.153809e0 1.564063e0 1.4639389e-11 1.4639389e-11
4.358936e0 1.564063e0 3.3771088e-13 3.3771088e-13
4.564063e0 1.564063e0 5.8902359e-15 5.8902359e-15
4.7691899e0 1.564063e0 7.7559265e-17 7.7559265e-17
4.9743169e0 1.564063e0 7.7030609e-19 7.7030609e-19
5.1794438e0 1.564063e0 5.787938e-21 5.787938e-21
5.3845708e0 1.564063e0 3.2835938e-23 3.2835938e-23
5.5896977e0 1.564063e0 1.4064835e-25 1.4064835e-25
5.7948247e0 1.564063e0 4.5532578e-28 4.5532578e-28
5.9999516e0 1.564063e0 1.1140472e-30 1.1140472e-30

-2.0e0 1.7691899e0 8.6038025e-20 8.6038025e-20
-1.794873e0 1.7691899e0 8.9623978e-18 8.9623978e-18
-1.5897461e0 1.7691899e0 7.0559296e-16 7.0559296e-16
-1.3846191e0 1.7691899e0 4.1891495e-14 4.1891495e-14
-1.1794922e0 1.7691899e0 1.8812195e-12 1.8812195e-12
-9.743652e-1 1.7691899e0 6.380629e-11 6.380629e-11
-7.692382e-1 1.7691899e0 1.6349106e-9 1.6349106e-9
-5.641112e-1 1.7691899e0 3.16456e-8 3.16456e-8
-3.589842e-1 1.7691899e0 4.627127e-7 4.627127e-7
-1.5385721e-1 1.7691899e0 5.1102417e-6 5.1102417e-6
5.126979e-2 1.7691899e0 4.2634018e-5 4.2634018e-5
2.5639679e-1 1.7691899e0 2.6866211e-4 2.6866211e-4
4.6152379e-1 1.7691899e0 1.2790039e-3 1.2790039e-3
6.6665079e-1 1.7691899e0 4.5997772e-3 4.5997772e-3
8.7177779e-1 1.7691899e0 1.2495789e-2 1.2495789e-2
1.07690479e0 1.7691899e0 2.5643906e-2 2.5643906e-2
1.2820317e0 1.7691899e0 3.974588e-2 3.974588e-2
1.4871587e0 1.7691899e0 4.6544296e-2 4.6544296e-2
1.6922856e0 1.7691899e0 4.1165512e-2 4.1165512e-2
1.8974126e0 1.7691899e0 2.7508789e-2 2.7508789e-2
2.1025395e0 1.7691899e0 1.3883301e-2 1.3883301e-2
2.3076665e0 1.7691899e0 5.2936615e-3 5.2936615e-3
2.5127934e0 1.7691899e0 1.5245346e-3 1.5245346e-3
2.7179204e0 1.7691899e0 3.3167328e-4 3.3167328e-4
2.9230473e0 1.7691899e0 5.4513977e-5 5.4513977e-5
3.1281743e0 1.7691899e0 6.7670135e-6 6.7670135e-6
3.3333012e0 1.7691899e0 6.3467148e-7 6.3467148e-7
3.5384282e0 1.7691899e0 4.4960999e-8 4.4960999e-8
3.7435551e0 1.7691899e0 2.4060623e-9 2.4060623e-9
3.9486821e0 1.7691899e0 9.7266449e-11 9.7266449e-11
4.153809e0 1.7691899e0 2.9699127e-12 2.9699127e-12
4.358936e0 1.7691899e0 6.8504272e-14 6.8504272e-14
4.564063e0 1.7691899e0 1.193953e-15 1.193953e-15
4.7691899e0 1.7691899e0 1.5721375e-17 1.5721375e-17
4.9743169e0 1.7691899e0 1.5630035e-19 1.5630035e-19
5.1794438e0 1.7691899e0 1.1744095e-21 1.1744095e-21
5.3845708e0 1.7691899e0 6.6560104e-24 6.6560104e-24
5.5896977e0 1.7691899e0 2.8567596e-26 2.8567596e-26
5.7948247e0 1.7691899e0 9.248291e-29 9.248291e-29
5.9999516e0 1.7691899e0 2.2604874e-31 2.2604874e-31

-2.0e0 1.9743169e0 1.3194153e-20 1.3194153e-20
-1.794873e0 1.9743169e0 1.3716614e-18 1.3716614e-18
-1.5897461e0 1.9743169e0 1.0798782e-16 1.0798782e-16
-1.3846191e0 1.9743169e0 6.42556e-15 6.42556e-15
-1.1794922e0 1.9743169e0 2.8823502e-13 2.8823502e-13
-9.743652e-1 1.9743169e0 9.7770905e-12 9.7770905e-12
-7.692382e-1 1.9743169e0 2.5049637e-10 2.5049637e-10
-5.641112e-1 1.9743169e0 4.8486023e-9 4.8486023e-9
-3.589842e-1 1.9743169e0 7.0894531e-8 7.0894531e-8
-1.5385721e-1 1.9743169e0 7.8290558e-7 7.8290558e-7
5.126979e-2 1.9743169e0 6.5322571e-6 6.5322571e-6
2.5639679e-1 1.9743169e0 4.11633e-5 4.11633e-5
4.6152379e-1 1.9743169e0 1.9598618e-4 1.9598618e-4
6.6665079e-1 1.9743169e0 7.0476242e-4 7.0476242e-4
8.7177779e-1 1.9743169e0 1.9145554e-3 1.9145554e-3
1.07690479e0 1.9743169e0 3.9286789e-3 3.9286789e-3
1.2820317e0 1.9743169e0 6.0897095e-3 6.0897095e-3
1.4871587e0 1.9743169e0 7.131369e-3 7.131369e-3
1.6922856e0 1.9743169e0 6.307959e-3 6.307959e-3
1.8974126e0 1.9743169e0 4.2143478e-3 4.2143478e-3
2.1025395e0 1.9743169e0 2.127156e-3 2.127156e-3
2.3076665e0 1.9743169e0 8.1108154e-4 8.1108154e-4
2.5127934e0 1.9743169e0 2.3358353e-4 2.3358353e-4
2.7179204e0 1.9743169e0 5.0817963e-5 5.0817963e-5
2.9230473e0 1.9743169e0 8.3523987e-6 8.3523987e-6
3.1281743e0 1.9743169e0 1.0369049e-6 1.0369049e-6
3.3333012e0 1.9743169e0 9.7242249e-8 9.7242249e-8
3.5384282e0 1.9743169e0 6.8887955e-9 6.8887955e-9
3.7435551e0 1.9743169e0 3.6864716e-10 3.6864716e-10
3.9486821e0 1.9743169e0 1.4902664e-11 1.4902664e-11
4.153809e0 1.9743169e0 4.549997e-13 4.549997e-13
4.358936e0 1.9743169e0 1.049881e-14 1.049881e-14
4.564063e0 1.9743169e0 1.8309784e-16 1.8309784e-16
4.7691899e0 1.9743169e0 2.4085587e-18 2.4085587e-18
4.9743169e0 1.9743169e0 2.3945282e-20 2.3945282e-20
5.1794438e0 1.9743169e0 1.7974045e-22 1.7974045e-22
5.3845708e0 1.9743169e0 1.0207169e-24 1.0207169e-24
5.5896977e0 1.9743169e0 4.3722076e-27 4.3722076e-27
5.7948247e0 1.9743169e0 1.4154114e-29 1.4154114e-29
5.9999516e0 1.9743169e0 3.4596466e-32 3.4596466e-32

-2.0e0 2.1794438e0 1.5246445e-21 1.5246445e-21
-1.794873e0 2.1794438e0 1.5881805e-19 1.5881805e-19
-1.5897461e0 2.1794438e0 1.2503555e-17 1.2503555e-17
-1.3846191e0 2.1794438e0 7.4325806e-16 7.4325806e-16
-1.1794922e0 2.1794438e0 3.339119e-14 3.339119e-14
-9.743652e-1 2.1794438e0 1.1314789e-12 1.1314789e-12
-7.692382e-1 2.1794438e0 2.899263e-11 2.899263e-11
-5.641112e-1 2.1794438e0 5.6118164e-10 5.6118164e-10
-3.589842e-1 2.1794438e0 8.2038193e-9 8.2038193e-9
-1.5385721e-1 2.1794438e0 9.0622253e-8 9.0622253e-8
5.126979e-2 2.1794438e0 7.5604752e-7 7.5604752e-7
2.5639679e-1 2.1794438e0 4.7642792e-6 4.7642792e-6
4.6152379e-1 2.1794438e0 2.2681229e-5 2.2681229e-5
6.6665079e-1 2.1794438e0 8.1569504e-5 8.1569504e-5
8.7177779e-1 2.1794438e0 2.2157074e-4 2.2157074e-4
1.07690479e0 2.1794438e0 4.5475113e-4 4.5475113e-4
1.2820317e0 2.1794438e0 7.0482758e-4 7.0482758e-4
1.4871587e0 2.1794438e0 8.2531036e-4 8.2531036e-4
1.6922856e0 2.1794438e0 7.300177e-4 7.300177e-4
1.8974126e0 2.1794438e0 4.8782394e-4 4.8782394e-4
2.1025395e0 2.1794438e0 2.4620316e-4 2.4620316e-4
2.3076665e0 2.1794438e0 9.3874313e-5 9.3874313e-5
2.5127934e0 2.1794438e0 2.7035126e-5 2.7035126e-5
2.7179204e0 2.1794438e0 5.8816711e-6 5.8816711e-6
2.9230473e0 2.1794438e0 9.6671173e-7 9.6671173e-7
3.1281743e0 2.1794438e0 1.2001022e-7 1.2001022e-7
3.3333012e0 2.1794438e0 1.12547e-8 1.12547e-8
3.5384282e0 2.1794438e0 7.9731155e-10 7.9731155e-10
3.7435551e0 2.1794438e0 4.2667633e-11 4.2667633e-11
3.9486821e0 2.1794438e0 1.7248367e-12 1.7248367e-12
4.153809e0 2.1794438e0 5.2666656e-14 5.2666656e-14
4.358936e0 2.1794438e0 1.2156525e-15 1.2156525e-15
4.564063e0 2.1794438e0 2.1157959e-17 2.1157959e-17
4.7691899e0 2.1794438e0 2.7887878e-19 2.7887878e-19
4.9743169e0 2.1794438e0 2.7725845e-21 2.7725845e-21
5.1794438e0 2.1794438e0 2.0811493e-23 2.0811493e-23
5.3845708e0 2.1794438e0 1.1818588e-25 1.1818588e-25
5.5896977e0 2.1794438e0 5.0573212e-28 5.0573212e-28
5.7948247e0 2.1794438e0 1.6388474e-30 1.6388474e-30
5.9999516e0 2.1794438e0 4.0058746e-33 4.0058746e-33

-2.0e0 2.3845708e0 1.3328934e-22 1.3328934e-22
-1.794873e0 2.3845708e0 1.3884415e-20 1.3884415e-20
-1.5897461e0 2.3845708e0 1.0930939e-18 1.0930939e-18
-1.3846191e0 2.3845708e0 6.497731e-17 6.497731e-17
-1.1794922e0 2.3845708e0 2.919101e-15 2.919101e-15
-9.743652e-1 2.3845708e0 9.8927765e-14 9.8927765e-14
-7.692382e-1 2.3845708e0 2.534851e-12 2.534851e-12
-5.641112e-1 2.3845708e0 4.9060226e-11 4.9060226e-11
-3.589842e-1 2.3845708e0 7.1733826e-10 7.1733826e-10
-1.5385721e-1 2.3845708e0 7.922409e-9 7.922409e-9
5.126979e-2 2.3845708e0 6.6095047e-8 6.6095047e-8
2.5639679e-1 2.3845708e0 4.1658813e-7 4.1658813e-7
4.6152379e-1 2.3845708e0 1.9832458e-6 1.9832458e-6
6.6665079e-1 2.3845708e0 7.1324615e-6 7.1324615e-6
8.7177779e-1 2.3845708e0 1.9374008e-5 1.9374008e-5
1.07690479e0 2.3845708e0 3.9755646e-5 3.9755646e-5
1.2820317e0 2.3845708e0 6.1630188e-5 6.1630188e-5
1.4871587e0 2.3845708e0 7.2165543e-5 7.2165543e-5
1.6922856e0 2.3845708e0 6.3831543e-5 6.3831543e-5
1.8974126e0 2.3845708e0 4.2646912e-5 4.2646912e-5
2.1025395e0 2.3845708e0 2.1523438e-5 2.1523438e-5
2.3076665e0 2.3845708e0 8.20755e-6 8.20755e-6
2.5127934e0 2.3845708e0 2.3639542e-6 2.3639542e-6
2.7179204e0 2.3845708e0 5.142958e-7 5.142958e-7
2.9230473e0 2.3845708e0 8.4512985e-8 8.4512985e-8
3.1281743e0 2.3845708e0 1.0493683e-8 1.0493683e-8
3.3333012e0 2.3845708e0 9.8392075e-10 9.8392075e-10
3.5384282e0 2.3845708e0 6.9710205e-11 6.9710205e-11
3.7435551e0 2.3845708e0 3.730133e-12 3.730133e-12
3.9486821e0 2.3845708e0 1.5078903e-13 1.5078903e-13
4.153809e0 2.3845708e0 4.610228e-15 4.610228e-15
4.358936e0 2.3845708e0 1.0638e-16 1.0638e-16
4.564063e0 2.3845708e0 1.8496887e-18 1.8496887e-18
4.7691899e0 2.3845708e0 2.4355789e-20 2.4355789e-20
4.9743169e0 2.3845708e0 2.4238358e-22 2.4238358e-22
5.1794438e0 2.3845708e0 1.8194138e-24 1.8194138e-24
5.3845708e0 2.3845708e0 1.0332123e-26 1.0332123e-26
5.5896977e0 2.3845708e0 4.4257278e-29 4.4257278e-29
5.7948247e0 2.3845708e0 1.4327408e-31 1.4327408e-31
5.9999516e0 2.3845708e0 3.5019913e-34 3.5019913e-34

-2.0e0 2.5896977e0 8.7980133e-24 8.7980133e-24
-1.794873e0 2.5896977e0 9.173935e-22 9.173935e-22
-1.5897461e0 2.5896977e0 7.2151932e-20 7.2151932e-20
-1.3846191e0 2.5896977e0 4.2889084e-18 4.2889084e-18
-1.1794922e0 2.5896977e0 1.9287155e-16 1.9287155e-16
-9.743652e-1 2.5896977e0 6.5357437e-15 6.5357437e-15
-7.692382e-1 2.5896977e0 1.673999e-13 1.673999e-13
-5.641112e-1 2.5896977e0 3.2399109e-12 3.2399109e-12
-3.589842e-1 2.5896977e0 4.7377563e-11 4.7377563e-11
-1.5385721e-1 2.5896977e0 5.2318863e-10 5.2318863e-10
5.126979e-2 2.5896977e0 4.3653748e-9 4.3653748e-9
2.5639679e-1 2.5896977e0 2.7511307e-8 2.7511307e-8
4.6152379e-1 2.5896977e0 1.3097229e-7 1.3097229e-7
6.6665079e-1 2.5896977e0 4.7102219e-7 4.7102219e-7
8.7177779e-1 2.5896977e0 1.2794525e-6 1.2794525e-6
1.07690479e0 2.5896977e0 2.6256927e-6 2.6256927e-6
1.2820317e0 2.5896977e0 4.0699997e-6 4.0699997e-6
1.4871587e0 2.5896977e0 4.765744e-6 4.765744e-6
1.6922856e0 2.5896977e0 4.2153519e-6 4.2153519e-6
1.8974126e0 2.5896977e0 2.8163483e-6 2.8163483e-6
2.1025395e0 2.5896977e0 1.4215424e-6 1.4215424e-6
2.3076665e0 2.5896977e0 5.4202164e-7 5.4202164e-7
2.5127934e0 2.5896977e0 1.561148e-7 1.561148e-7
2.7179204e0 2.5896977e0 3.3967285e-8 3.3967285e-8
2.9230473e0 2.5896977e0 5.5816956e-9 5.5816956e-9
3.1281743e0 2.5896977e0 6.9300949e-10 6.9300949e-10
3.3333012e0 2.5896977e0 6.4991196e-11 6.4991196e-11
3.5384282e0 2.5896977e0 4.6036575e-12 4.6036575e-12
3.7435551e0 2.5896977e0 2.4635757e-13 2.4635757e-13
3.9486821e0 2.5896977e0 9.9571884e-15 9.9571884e-15
4.153809e0 2.5896977e0 3.0430634e-16 3.0430634e-16
4.358936e0 2.5896977e0 7.0218567e-18 7.0218567e-18
4.564063e0 2.5896977e0 1.2233505e-19 1.2233505e-19
4.7691899e0 2.5896977e0 1.6108658e-21 1.6108658e-21
4.9743169e0 2.5896977e0 1.601477e-23 1.601477e-23
5.1794438e0 2.5896977e0 1.2021179e-25 1.2021179e-25
5.3845708e0 2.5896977e0 6.8267517e-28 6.8267517e-28
5.5896977e0 2.5896977e0 2.9212357e-30 2.9212357e-30
5.7948247e0 2.5896977e0 9.466594e-33 9.466594e-33
5.9999516e0 2.5896977e0 2.3138351e-35 2.3138351e-35

-2.0e0 2.7948247e0 4.3977936e-25 4.3977936e-25
-1.794873e0 2.7948247e0 4.5810654e-23 4.5810654e-23
-1.5897461e0 2.7948247e0 3.606659e-21 3.606659e-21
-1.3846191e0 2.7948247e0 2.141719e-19 2.141719e-19
-1.1794922e0 2.7948247e0 9.6123123e-18 9.6123123e-18
-9.743652e-1 2.7948247e0 3.2604172e-16 3.2604172e-16
-7.692382e-1 2.7948247e0 8.3585541e-15 8.3585541e-15
-5.641112e-1 2.7948247e0 1.6165771e-13 1.6165771e-13
-3.589842e-1 2.7948247e0 2.3637009e-12 2.3637009e-12
-1.5385721e-1 2.7948247e0 2.6105225e-11 2.6105225e-11
5.126979e-2 2.7948247e0 2.1779068e-10 2.1779068e-10
2.5639679e-1 2.7948247e0 1.3724274e-9 1.3724274e-9
4.6152379e-1 2.7948247e0 6.533847e-9 6.533847e-9
6.6665079e-1 2.7948247e0 2.3494995e-8 2.3494995e-8
8.7177779e-1 2.7948247e0 6.383464e-8 6.383464e-8
1.07690479e0 2.7948247e0 1.3099792e-7 1.3099792e-7
1.2820317e0 2.7948247e0 2.030391e-7 2.030391e-7
1.4871587e0 2.7948247e0 2.3776672e-7 2.3776672e-7
1.6922856e0 2.7948247e0 2.1029099e-7 2.1029099e-7
1.8974126e0 2.7948247e0 1.405246e-7 1.405246e-7
2.1025395e0 2.7948247e0 7.092279e-8 7.092279e-8
2.3076665e0 2.7948247e0 2.7042358e-8 2.7042358e-8
2.5127934e0 2.7948247e0 7.7880829e-9 7.7880829e-9
2.7179204e0 2.7948247e0 1.6943298e-9 1.6943298e-9
2.9230473e0 2.7948247e0 2.7848038e-10 2.7848038e-10
3.1281743e0 2.7948247e0 3.4571762e-11 3.4571762e-11
3.3333012e0 2.7948247e0 3.2421631e-12 3.2421631e-12
3.5384282e0 2.7948247e0 2.2967957e-13 2.2967957e-13
3.7435551e0 2.7948247e0 1.2296005e-14 1.2296005e-14
3.9486821e0 2.7948247e0 4.9722366e-16 4.9722366e-16
4.153809e0 2.7948247e0 1.5165558e-17 1.5165558e-17
4.358936e0 2.7948247e0 3.5029648e-19 3.5029648e-19
4.564063e0 2.7948247e0 6.1029312e-21 6.1029312e-21
4.7691899e0 2.7948247e0 8.036142e-23 8.036142e-23
4.9743169e0 2.7948247e0 7.9813675e-25 7.9813675e-25
5.1794438e0 2.7948247e0 5.9910263e-27 5.9910263e-27
5.3845708e0 2.7948247e0 3.402208e-29 3.402208e-29
5.5896977e0 2.7948247e0 1.4587692e-31 1.4587692e-31
5.7948247e0 2.7948247e0 4.7177979e-34 4.7177979e-34
5.9999516e0 2.7948247e0 1.1543045e-36 1.1543045e-36

-2.0e0 2.9999516e0 1.6564636e-26 1.6564636e-26
-1.794873e0 2.9999516e0 1.7254837e-24 1.7254837e-24
-1.5897461e0 2.9999516e0 1.3570755e-22 1.3570755e-22
-1.3846191e0 2.9999516e0 8.0670273e-21 8.0670273e-21
-1.1794922e0 2.9999516e0 3.6204926e-19 3.6204926e-19
-9.743652e-1 2.9999516e0 1.2292847e-17 1.2292847e-17
-7.692382e-1 2.9999516e0 3.151448e-16 3.151448e-16
-5.641112e-1 2.9999516e0 6.0939331e-15 6.0939331e-15
-3.589842e-1 2.9999516e0 8.9075775e-14 8.9075775e-14
-1.5385721e-1 2.9999516e0 9.8367905e-13 9.8367905e-13
5.126979e-2 2.9999516e0 8.2073776e-12 8.2073776e-12
2.5639679e-1 2.9999516e0 5.1729935e-11 5.1729935e-11
4.6152379e-1 2.9999516e0 2.4624802e-10 2.4624802e-10
6.6665079e-1 2.9999516e0 8.8559052e-10 8.8559052e-10
8.7177779e-1 2.9999516e0 2.4055801e-9 2.4055801e-9
1.07690479e0 2.9999516e0 4.9367355e-9 4.9367355e-9
1.2820317e0 2.9999516e0 7.6521927e-9 7.6521927e-9
1.4871587e0 2.9999516e0 8.9603073e-9 8.9603073e-9
1.6922856e0 2.9999516e0 7.9255371e-9 7.9255371e-9
1.8974126e0 2.9999516e0 5.2951492e-9 5.2951492e-9
2.1025395e0 2.9999516e0 2.6727066e-9 2.6727066e-9
2.3076665e0 2.9999516e0 1.019072e-9 1.019072e-9
2.5127934e0 2.9999516e0 2.9351761e-10 2.9351761e-10
2.7179204e0 2.9999516e0 6.386351e-11 6.386351e-11
2.9230473e0 2.9999516e0 1.0494202e-11 1.0494202e-11
3.1281743e0 2.9999516e0 1.3029495e-12 1.3029495e-12
3.3333012e0 2.9999516e0 1.2217819e-13 1.2217819e-13
3.5384282e0 2.9999516e0 8.6649185e-15 8.6649185e-15
3.7435551e0 2.9999516e0 4.6360535e-16 4.6360535e-16
3.9486821e0 2.9999516e0 1.8728073e-17 1.8728073e-17
4.153809e0 2.9999516e0 5.7236511e-19 5.7236511e-19
4.358936e0 2.9999516e0 1.3194153e-20 1.3194153e-20
4.564063e0 2.9999516e0 2.2987228e-22 2.2987228e-22
4.7691899e0 2.9999516e0 3.023822e-24 3.023822e-24
4.9743169e0 2.9999516e0 3.0062042e-26 3.0062042e-26
5.1794438e0 2.9999516e0 2.2610733e-28 2.2610733e-28
5.3845708e0 2.9999516e0 1.2814575e-30 1.2814575e-30
5.5896977e0 2.9999516e0 5.4945526e-33 5.4945526e-33
5.7948247e0 2.9999516e0 1.77874e-35 1.77874e-35
5.9999516e0 2.9999516e0 4.3521133e-38 4.3521133e-38


==> main_contourtmp2.dat <==
-2.0e0 -5.0e0 1.267331e-78 1.267331e-78
-1.794873e0 -5.0e0 1.3214722e-76 1.3214722e-76
-1.5897461e0 -5.0e0 1.039354e-74 1.039354e-74
-1.3846191e0 -5.0e0 6.1781921e-73 6.1781921e-73
-1.1794922e0 -5.0e0 2.7783371e-71 2.7783371e-71
-9.743652e-1 -5.0e0 9.414914e-70 9.414914e-70
-7.692382e-1 -5.0e0 2.4136093e-68 2.4136093e-68
-5.641112e-1 -5.0e0 4.671785e-67 4.671785e-67
-3.589842e-1 -5.0e0 6.8343109e-66 6.8343109e-66
-1.5385721e-1 -5.0e0 7.5412216e-65 7.5412216e-65
5.126979e-2 -5.0e0 6.288977e-64 6.288977e-64
2.5639679e-1 -5.0e0 3.9637985e-63 3.9637985e-63
4.6152379e-1 -5.0e0 1.8881851e-62 1.8881851e-62
6.6665079e-1 -5.0e0 6.791217e-62 6.791217e-62
8.7177779e-1 -5.0e0 1.844191e-61 1.844191e-61
1.07690479e0 -5.0e0 3.784993e-61 3.784993e-61
1.2820317e0 -5.0e0 5.8653046e-61 5.8653046e-61
1.4871587e0 -5.0e0 6.869284e-61 6.869284e-61
1.6922856e0 -5.0e0 6.0742218e-61 6.0742218e-61
1.8974126e0 -5.0e0 4.0594559e-61 4.0594559e-61
2.1025395e0 -5.0e0 2.0483734e-61 2.0483734e-61
2.3076665e0 -5.0e0 7.811737e-62 7.811737e-62
2.5127934e0 -5.0e0 2.2492996e-62 2.2492996e-62
2.7179204e0 -5.0e0 4.8998932e-63 4.8998932e-63
2.9230473e0 -5.0e0 8.0430283e-64 8.0430283e-64
3.1281743e0 -5.0e0 9.9879395e-65 9.9879395e-65
3.3333012e0 -5.0e0 9.3648453e-66 9.3648453e-66
3.5384282e0 -5.0e0 6.636203e-67 6.636203e-67
3.7435551e0 -5.0e0 3.5506302e-68 3.5506302e-68
3.9486821e0 -5.0e0 1.434314e-69 1.434314e-69
4.153809e0 -5.0e0 4.3835648e-71 4.3835648e-71
4.358936e0 -5.0e0 1.0115067e-72 1.0115067e-72
4.564063e0 -5.0e0 1.7622711e-74 1.7622711e-74
4.7691899e0 -5.0e0 2.3204651e-76 2.3204651e-76
4.9743169e0 -5.0e0 2.306984e-78 2.306984e-78
5.1794438e0 -5.0e0 1.7316559e-80 1.7316559e-80
5.3845708e0 -5.0e0 9.8242004e-83 9.8242004e-83
5.5896977e0 -5.0e0 4.2080368e-85 4.2080368e-85
5.7948247e0 -5.0e0 1.3622925e-87 1.3622925e-87
5.9999516e0 -5.0e0 3.3331787e-90 3.3331787e-90

-2.0e0 -4.794873e0 7.9979553e-75 7.9979553e-75
-1.794873e0 -4.794873e0 8.3314621e-73 8.3314621e-73
-1.5897461e0 -4.794873e0 6.5592453e-71 6.5592453e-71
-1.3846191e0 -4.794873e0 3.8988815e-69 3.8988815e-69
-1.1794922e0 -4.794873e0 1.7480988e-67 1.7480988e-67
-9.743652e-1 -4.794873e0 5.9355194e-66 5.9355194e-66
-7.692382e-1 -4.794873e0 1.5185959e-64 1.5185959e-64
-5.641112e-1 -4.794873e0 2.9423477e-63 2.9423477e-63
-3.589842e-1 -4.794873e0 4.3000626e-62 4.3000626e-62
-1.5385721e-1 -4.794873e0 4.7495529e-61 4.7495529e-61
5.126979e-2 -4.794873e0 3.9608734e-60 3.9608734e-60
2.5639679e-1 -4.794873e0 2.4989624e-59 2.4989624e-59
4.6152379e-1 -4.794873e0 1.1904053e-58 1.1904053e-58
6.6665079e-1 -4.794873e0 4.2729614e-58 4.2729614e-58
8.7177779e-1 -4.794873e0 1.1615067e-57 1.1615067e-57
1.07690479e0 -4.794873e0 2.3838486e-57 2.3838486e-57
1.2820317e0 -4.794873e0 3.6977158e-57 3.6977158e-57
1.4871587e0 -4.794873e0 4.3262878e-57 4.3262878e-57
1.6922856e0 -4.794873e0 3.8294449e-57 3.8294449e-57
1.8974126e0 -4.794873e0 2.5567307e-57 2.5567307e-57
2.1025395e0 -4.794873e0 1.2900803e-57 1.2900803e-57
2.3076665e0 -4.794873e0 4.9199844e-58 4.9199844e-58
2.5127934e0 -4.794873e0 1.4180435e-58 1.4180435e-58
2.7179204e0 -4.794873e0 3.0828873e-59 3.0828873e-59
2.9230473e0 -4.794873e0 5.070633e-60 5.070633e-60
3.1281743e0 -4.794873e0 6.290506e-61 6.290506e-61
3.3333012e0 -4.794873e0 5.8981369e-62 5.8981369e-62
3.5384282e0 -4.794873e0 4.1795746e-63 4.1795746e-63
3.7435551e0 -4.794873e0 2.2361938e-64 2.2361938e-64
3.9486821e0 -4.794873e0 9.0517471e-66 9.0517471e-66
4.153809e0 -4.794873e0 2.7608444e-67 2.7608444e-67
4.358936e0 -4.794873e0 6.3707077e-69 6.3707077e-69
4.564063e0 -4.794873e0 1.109903e-70 1.109903e-70
4.7691899e0 -4.794873e0 1.4599792e-72 1.4599792e-72
4.9743169e0 -4.794873e0 1.4529663e-74 1.4529663e-74
5.1794438e0 -4.794873e0 1.0917267e-76 1.0917267e-76
5.3845708e0 -4.794873e0 6.1874695e-79 6.1874695e-79
5.5896977e0 -4.794873e0 2.6529633e-81 2.6529633e-81
5.7948247e0 -4.794873e0 8.5972672e-84 8.5972672e-84
5.9999516e0 -4.794873e0 2.1013718e-86 2.1013718e-86

-2.0e0 -4.5897461e0 3.8070496e-71 3.8070496e-71
-1.794873e0 -4.5897461e0 3.9617966e-69 3.9617966e-69
-1.5897461e0 -4.5897461e0 3.1190353e-67 3.1190353e-67
-1.3846191e0 -4.5897461e0 1.8540344e-65 1.8540344e-65
-1.1794922e0 -4.5897461e0 8.3293808e-64 8.3293808e-64
-9.743652e-1 -4.5897461e0 2.822522e-62 2.822522e-62
-7.692382e-1 -4.5897461e0 7.2431381e-61 7.2431381e-61
-5.641112e-1 -4.5897461e0 1.40195e-59 1.40195e-59
-3.589842e-1 -4.5897461e0 2.0488724e-58 2.0488724e-58
-1.5385721e-1 -4.5897461e0 2.2630417e-57 2.2630417e-57
5.126979e-2 -4.5897461e0 1.8872818e-56 1.8872818e-56
2.5639679e-1 -4.5897461e0 1.1906952e-55 1.1906952e-55
4.6152379e-1 -4.5897461e0 5.6607605e-55 5.6607605e-55
6.6665079e-1 -4.5897461e0 2.035971e-54 2.035971e-54
8.7177779e-1 -4.5897461e0 5.534372e-54 5.534372e-54
1.07690479e0 -4.5897461e0 1.1347092e-53 1.1347092e-53
1.2820317e0 -4.5897461e0 1.7583862e-53 1.7583862e-53
1.4871587e0 -4.5897461e0 2.0614151e-53 2.0614151e-53
1.6922856e0 -4.5897461e0 1.8209854e-53 1.8209854e-53
1.8974126e0 -4.5897461e0 1.2182175e-53 1.2182175e-53
2.1025395e0 -4.5897461e0 6.147055e-54 6.147055e-54
2.3076665e0 -4.5897461e0 2.3442627e-54 2.3442627e-54
2.5127934e0 -4.5897461e0 6.7433975e-55 6.7433975e-55
2.7179204e0 -4.5897461e0 1.4689514e-55 1.4689514e-55
2.9230473e0 -4.5897461e0 2.4112122e-56 2.4112122e-56
3.1281743e0 -4.5897461e0 2.9973404e-57 2.9973404e-57
3.3333012e0 -4.5897461e0 2.8103134e-58 2.8103134e-58
3.5384282e0 -4.5897461e0 1.991478e-59 1.991478e-59
3.7435551e0 -4.5897461e0 1.0644257e-60 1.0644257e-60
3.9486821e0 -4.5897461e0 4.3000626e-62 4.3000626e-62
4.153809e0 -4.5897461e0 1.3141525e-63 1.3141525e-63
4.358936e0 -4.5897461e0 3.0354706e-65 3.0354706e-65
4.564063e0 -4.5897461e0 5.2885101e-67 5.2885101e-67
4.7691899e0 -4.5897461e0 6.9636017e-69 6.9636017e-69
4.9743169e0 -4.5897461e0 6.9161682e-71 6.9161682e-71
5.1794438e0 -4.5897461e0 5.191513e-73 5.191513e-73
5.3845708e0 -4.5897461e0 2.9481903e-75 2.9481903e-75
5.5896977e0 -4.5897461e0 1.2615372e-77 1.2615372e-77
5.7948247e0 -4.5897461e0 4.0881775e-80 4.0881775e-80
5.9999516e0 -4.5897461e0 9.9925919e-83 9.9925919e-83

-2.0e0 -4.3846191e0 1.3682587e-67 1.3682587e-67
-1.794873e0 -4.3846191e0 1.4252869e-65 1.4252869e-65
-1.5897461e0 -4.3846191e0 1.1220947e-63 1.1220947e-63
-1.3846191e0 -4.3846191e0 6.6633926e-62 6.6633926e-62
-1.1794922e0 -4.3846191e0 2.9965363e-60 2.9965363e-60
-9.743652e-1 -4.3846191e0 1.0154022e-58 1.0154022e-58
-7.692382e-1 -4.3846191e0 2.6031158e-57 2.6031158e-57
-5.641112e-1 -4.3846191e0 5.0386276e-56 5.0386276e-56
-3.589842e-1 -4.3846191e0 7.3562897e-55 7.3562897e-55
-1.5385721e-1 -4.3846191e0 8.1415451e-54 8.1415451e-54
5.126979e-2 -4.3846191e0 6.7896713e-53 6.7896713e-53
2.5639679e-1 -4.3846191e0 4.2750931e-52 4.2750931e-52
4.6152379e-1 -4.3846191e0 2.0364853e-51 2.0364853e-51
6.6665079e-1 -4.3846191e0 7.3246017e-51 7.3246017e-51
8.7177779e-1 -4.3846191e0 1.9910172e-50 1.9910172e-50
1.07690479e0 -4.3846191e0 4.0822784e-50 4.0822784e-50
1.2820317e0 -4.3846191e0 6.3258728e-50 6.3258728e-50
1.4871587e0 -4.3846191e0 7.4013321e-50 7.4013321e-50
1.6922856e0 -4.3846191e0 6.5512024e-50 6.5512024e-50
1.8974126e0 -4.3846191e0 4.3782303e-50 4.3782303e-50
2.1025395e0 -4.3846191e0 2.2114426e-50 2.2114426e-50
2.3076665e0 -4.3846191e0 8.4252808e-51 8.4252808e-51
2.5127934e0 -4.3846191e0 2.4259216e-51 2.4259216e-51
2.7179204e0 -4.3846191e0 5.2741638e-52 5.2741638e-52
2.9230473e0 -4.3846191e0 8.6745865e-53 8.6745865e-53
3.1281743e0 -4.3846191e0 1.0772156e-53 1.0772156e-53
3.3333012e0 -4.3846191e0 1.0110245e-54 1.0110245e-54
3.5384282e0 -4.3846191e0 7.1572891e-56 7.1572891e-56
3.7435551e0 -4.3846191e0 3.8294449e-57 3.8294449e-57
3.9486821e0 -4.3846191e0 1.5469482e-58 1.5469482e-58
4.153809e0 -4.3846191e0 4.7277512e-60 4.7277512e-60
4.358936e0 -4.3846191e0 1.0909332e-61 1.0909332e-61
4.564063e0 -4.3846191e0 1.8987656e-63 1.8987656e-63
4.7691899e0 -4.3846191e0 2.5001907e-65 2.5001907e-65
4.9743169e0 -4.3846191e0 2.488121e-67 2.488121e-67
5.1794438e0 -4.3846191e0 1.8676666e-69 1.8676666e-69
5.3845708e0 -4.3846191e0 1.0584976e-71 1.0584976e-71
5.5896977e0 -4.3846191e0 4.543132e-74 4.543132e-74
5.7948247e0 -4.3846191e0 1.4707428e-76 1.4707428e-76
5.9999516e0 -4.3846191e0 3.594902e-79 3.594902e-79

-2.0e0 -4.1794922e0 3.7165512e-64 3.7165512e-64
-1.794873e0 -4.1794922e0 3.8714325e-62 3.8714325e-62
-1.5897461e0 -4.1794922e0 3.0479156e-60 3.0479156e-60
-1.3846191e0 -4.1794922e0 1.8117706e-58 1.8117706e-58
-1.1794922e0 -4.1794922e0 8.1394409e-57 8.1394409e-57
-9.743652e-1 -4.1794922e0 2.7581375e-55 2.7581375e-55
-7.692382e-1 -4.1794922e0 7.0708145e-54 7.0708145e-54
-5.641112e-1 -4.1794922e0 1.3672516e-52 1.3672516e-52
-3.589842e-1 -4.1794922e0 2.0001419e-51 2.0001419e-51
-1.5385721e-1 -4.1794922e0 2.2114426e-50 2.2114426e-50
5.126979e-2 -4.1794922e0 1.8442215e-49 1.8442215e-49
2.5639679e-1 -4.1794922e0 1.1612259e-48 1.1612259e-48
4.6152379e-1 -4.1794922e0 5.531662e-48 5.531662e-48
6.6665079e-1 -4.1794922e0 1.9895218e-47 1.9895218e-47
8.7177779e-1 -4.1794922e0 5.408139e-47 5.408139e-47
1.07690479e0 -4.1794922e0 1.1088318e-46 1.1088318e-46
1.2820317e0 -4.1794922e0 1.7182709e-46 1.7182709e-46
1.4871587e0 -4.1794922e0 2.0103668e-46 2.0103668e-46
1.6922856e0 -4.1794922e0 1.7794388e-46 1.7794388e-46
1.8974126e0 -4.1794922e0 1.1904236e-46 1.1904236e-46
2.1025395e0 -4.1794922e0 6.0068436e-47 6.0068436e-47
2.3076665e0 -4.1794922e0 2.2907684e-47 2.2907684e-47
2.5127934e0 -4.1794922e0 6.5961319e-48 6.5961319e-48
2.7179204e0 -4.1794922e0 1.4339996e-48 1.4339996e-48
2.9230473e0 -4.1794922e0 2.3562149e-49 2.3562149e-49
3.1281743e0 -4.1794922e0 2.928978e-50 2.928978e-50
3.3333012e0 -4.1794922e0 2.7462204e-51 2.7462204e-51
3.5384282e0 -4.1794922e0 1.9460419e-52 1.9460419e-52
3.7435551e0 -4.1794922e0 1.0401535e-53 1.0401535e-53
3.9486821e0 -4.1794922e0 4.2019653e-55 4.2019653e-55
4.153809e0 -4.1794922e0 1.2841934e-56 1.2841934e-56
4.358936e0 -4.1794922e0 2.9603226e-58 2.9603226e-58
4.564063e0 -4.1794922e0 5.1575394e-60 5.1575394e-60
4.7691899e0 -4.1794922e0 6.791217e-62 6.791217e-62
4.9743169e0 -4.1794922e0 6.7584518e-64 6.7584518e-64
5.1794438e0 -4.1794922e0 5.0731049e-66 5.0731049e-66
5.3845708e0 -4.1794922e0 2.8751373e-68 2.8751373e-68
5.5896977e0 -4.1794922e0 1.2327698e-70 1.2327698e-70
5.7948247e0 -4.1794922e0 3.9949432e-73 3.9949432e-73
5.9999516e0 -4.1794922e0 9.764685e-76 9.764685e-76

-2.0e0 -3.9743652e0 7.6220764e-61 7.6220764e-61
-1.794873e0 -3.9743652e0 7.9477386e-59 7.9477386e-59
-1.5897461e0 -3.9743652e0 6.2509125e-57 6.2509125e-57
-1.3846191e0 -3.9743652e0 3.7156158e-55 3.7156158e-55
-1.1794922e0 -3.9743652e0 1.6692627e-53 1.6692627e-53
-9.743652e-1 -3.9743652e0 5.6622437e-52 5.6622437e-52
-7.692382e-1 -3.9743652e0 1.4501114e-50 1.4501114e-50
-5.641112e-1 -3.9743652e0 2.8096512e-49 2.8096512e-49
-3.589842e-1 -3.9743652e0 4.1061493e-48 4.1061493e-48
-1.5385721e-1 -3.9743652e0 4.535379e-47 4.535379e-47
5.126979e-2 -3.9743652e0 3.7822083e-46 3.7822083e-46
2.5639679e-1 -3.9743652e0 2.3838821e-45 2.3838821e-45
4.6152379e-1 -3.9743652e0 1.13443e-44 1.13443e-44
6.6665079e-1 -3.9743652e0 4.0802109e-44 4.0802109e-44
8.7177779e-1 -3.9743652e0 1.1091064e-43 1.1091064e-43
1.07690479e0 -3.9743652e0 2.2763336e-43 2.2763336e-43
1.2820317e0 -3.9743652e0 3.5274475e-43 3.5274475e-43
1.4871587e0 -3.9743652e0 4.1311981e-43 4.1311981e-43
1.6922856e0 -3.9743652e0 3.6530731e-43 3.6530731e-43
1.8974126e0 -3.9743652e0 2.4413666e-43 2.4413666e-43
2.1025395e0 -3.9743652e0 1.2319153e-43 1.2319153e-43
2.3076665e0 -3.9743652e0 4.6980896e-44 4.6980896e-44
2.5127934e0 -3.9743652e0 1.3527588e-44 1.3527588e-44
2.7179204e0 -3.9743652e0 2.943872e-45 2.943872e-45
2.9230473e0 -3.9743652e0 4.8370956e-46 4.8370956e-46
3.1281743e0 -3.9743652e0 6.0068436e-47 6.0068436e-47
3.3333012e0 -3.9743652e0 5.6320602e-48 5.6320602e-48
3.5384282e0 -3.9743652e0 3.9911194e-49 3.9911194e-49
3.7435551e0 -3.9743652e0 2.1353592e-50 2.1353592e-50
3.9486821e0 -3.9743652e0 8.626271e-52 8.626271e-52
4.153809e0 -3.9743652e0 2.6363464e-53 2.6363464e-53
4.358936e0 -3.9743652e0 6.0772827e-55 6.0772827e-55
4.564063e0 -3.9743652e0 1.0587799e-56 1.0587799e-56
4.7691899e0 -3.9743652e0 1.392778e-58 1.392778e-58
4.9743169e0 -3.9743652e0 1.3874313e-60 1.3874313e-60
5.1794438e0 -3.9743652e0 1.0404144e-62 1.0404144e-62
5.3845708e0 -3.9743652e0 5.9084229e-65 5.9084229e-65
5.5896977e0 -3.9743652e0 2.5307861e-67 2.5307861e-67
5.7948247e0 -3.9743652e0 8.1930313e-70 8.1930313e-70
5.9999516e0 -3.9743652e0 2.004596e-72 2.004596e-72

-2.0e0 -3.7692383e0 1.1825821e-57 1.1825821e-57
-1.794873e0 -3.7692383e0 1.2306534e-55 1.2306534e-55
-1.5897461e0 -3.7692383e0 9.6888947e-54 9.6888947e-54
-1.3846191e0 -3.7692383e0 5.7650314e-52 5.7650314e-52
-1.1794922e0 -3.7692383e0 2.5873322e-50 2.5873322e-50
-9.743652e-1 -3.7692383e0 8.7677322e-49 8.7677322e-49
-7.692382e-1 -3.7692383e0 2.2476608e-47 2.2476608e-47
-5.641112e-1 -3.7692383e0 4.3549957e-46 4.3549957e-46
-3.589842e-1 -3.7692383e0 6.364566e-45 6.364566e-45
-1.5385721e-1 -3.7692383e0 7.029805e-44 7.029805e-44
5.126979e-2 -3.7692383e0 5.8625107e-43 5.8625107e-43
2.5639679e-1 -3.7692383e0 3.6950638e-42 3.6950638e-42
4.6152379e-1 -3.7692383e0 1.7583954e-41 1.7583954e-41
6.6665079e-1 -3.7692383e0 6.3244019e-41 6.3244019e-41
8.7177779e-1 -3.7692383e0 1.71913e-40 1.71913e-40
1.07690479e0 -3.7692383e0 3.5248413e-40 3.5248413e-40
1.2820317e0 -3.7692383e0 5.4621216e-40 5.4621216e-40
1.4871587e0 -3.7692383e0 6.403418e-40 6.403418e-40
1.6922856e0 -3.7692383e0 5.6566238e-40 5.6566238e-40
1.8974126e0 -3.7692383e0 3.7803696e-40 3.7803696e-40
2.1025395e0 -3.7692383e0 1.9094482e-40 1.9094482e-40
2.3076665e0 -3.7692383e0 7.2748215e-41 7.2748215e-41
2.5127934e0 -3.7692383e0 2.0947174e-41 2.0947174e-41
2.7179204e0 -3.7692383e0 4.5630539e-42 4.5630539e-42
2.9230473e0 -3.7692383e0 7.4900452e-43 7.4900452e-43
3.1281743e0 -3.7692383e0 9.3107346e-44 9.3107346e-44
3.3333012e0 -3.7692383e0 8.7298187e-45 8.7298187e-45
3.5384282e0 -3.7692383e0 6.180098e-46 6.180098e-46
3.7435551e0 -3.7692383e0 3.3065216e-47 3.3065216e-47
3.9486821e0 -3.7692383e0 1.338382e-48 1.338382e-48
4.153809e0 -3.7692383e0 4.0822784e-50 4.0822784e-50
4.358936e0 -3.7692383e0 9.4197617e-52 9.4197617e-52
4.564063e0 -3.7692383e0 1.6427658e-53 1.6427658e-53
4.7691899e0 -3.7692383e0 2.1609512e-55 2.1609512e-55
4.9743169e0 -3.7692383e0 2.1483673e-57 2.1483673e-57
5.1794438e0 -3.7692383e0 1.612648e-59 1.612648e-59
5.3845708e0 -3.7692383e0 9.1579453e-62 9.1579453e-62
5.5896977e0 -3.7692383e0 3.9266464e-64 3.9266464e-64
5.7948247e0 -3.7692383e0 1.2699158e-66 1.2699158e-66
5.9999516e0 -3.7692383e0 3.1040085e-69 3.1040085e-69

-2.0e0 -3.5641113e0 1.3839844e-54 1.3839844e-54
-1.794873e0 -3.5641113e0 1.4431168e-52 1.4431168e-52
-1.5897461e0 -3.5641113e0 1.1349976e-50 1.1349976e-50
-1.3846191e0 -3.5641113e0 6.7468384e-49 6.7468384e-49
-1.1794922e0 -3.5641113e0 3.0279953e-47 3.0279953e-47
-9.743652e-1 -3.5641113e0 1.028093e-45 1.028093e-45
-7.692382e-1 -3.5641113e0 2.6356949e-44 2.6356949e-44
-5.641112e-1 -3.5641113e0 5.0914978e-43 5.0914978e-43
-3.589842e-1 -3.5641113e0 7.4483582e-42 7.4483582e-42
-1.5385721e-1 -3.5641113e0 8.226973e-41 8.226973e-41
5.126979e-2 -3.5641113e0 6.8676834e-40 6.8676834e-40
2.5639679e-1 -3.5641113e0 4.3242569e-39 4.3242569e-39
4.6152379e-1 -3.5641113e0 2.0598938e-38 2.0598938e-38
6.6665079e-1 -3.5641113e0 7.4087799e-38 7.4087799e-38
8.7177779e-1 -3.5641113e0 2.009877e-37 2.009877e-37
1.07690479e0 -3.5641113e0 4.1291687e-37 4.1291687e-37
1.2820317e0 -3.5641113e0 6.4049973e-37 6.4049973e-37
1.4871587e0 -3.5641113e0 7.4939316e-37 7.4939316e-37
1.6922856e0 -3.5641113e0 6.6331818e-37 6.6331818e-37
1.8974126e0 -3.5641113e0 4.4330078e-37 4.4330078e-37
2.1025395e0 -3.5641113e0 2.2368774e-37 2.2368774e-37
2.3076665e0 -3.5641113e0 8.530716e-38 8.530716e-38
2.5127934e0 -3.5641113e0 2.4563217e-38 2.4563217e-38
2.7179204e0 -3.5641113e0 5.340126e-39 5.340126e-39
2.9230473e0 -3.5641113e0 8.7831238e-40 8.7831238e-40
3.1281743e0 -3.5641113e0 1.0906876e-40 1.0906876e-40
3.3333012e0 -3.5641113e0 1.0216278e-41 1.0216278e-41
3.5384282e0 -3.5641113e0 7.2469742e-43 7.2469742e-43
3.7435551e0 -3.5641113e0 3.8773438e-44 3.8773438e-44
3.9486821e0 -3.5641113e0 1.5663177e-45 1.5663177e-45
4.153809e0 -3.5641113e0 4.7870209e-47 4.7870209e-47
4.358936e0 -3.5641113e0 1.1023804e-48 1.1023804e-48
4.564063e0 -3.5641113e0 1.9205856e-50 1.9205856e-50
4.7691899e0 -3.5641113e0 2.5289642e-52 2.5289642e-52
4.9743169e0 -3.5641113e0 2.5142288e-54 2.5142288e-54
5.1794438e0 -3.5641113e0 1.8910477e-56 1.8910477e-56
5.3845708e0 -3.5641113e0 1.0717407e-58 1.0717407e-58
5.5896977e0 -3.5641113e0 4.5953384e-61 4.5953384e-61
5.7948247e0 -3.5641113e0 1.4876404e-63 1.4876404e-63
5.9999516e0 -3.5641113e0 3.6362762e-66 3.6362762e-66

-2.0e0 -3.3589844e0 1.225328e-51 1.225328e-51
-1.794873e0 -3.3589844e0 1.2764145e-49 1.2764145e-49
-1.5897461e0 -3.3589844e0 1.0038834e-47 1.0038834e-47
-1.3846191e0 -3.3589844e0 5.9674637e-46 5.9674637e-46
-1.1794922e0 -3.3589844e0 2.6808838e-44 2.6808838e-44
-9.743652e-1 -3.3589844e0 9.0846512e-43 9.0846512e-43
-7.692382e-1 -3.3589844e0 2.3289063e-41 2.3289063e-41
-5.641112e-1 -3.3589844e0 4.5079224e-40 4.5079224e-40
-3.589842e-1 -3.3589844e0 6.588002e-39 6.588002e-39
-1.5385721e-1 -3.3589844e0 7.276677e-38 7.276677e-38
5.126979e-2 -3.3589844e0 6.068306e-37 6.068306e-37
2.5639679e-1 -3.3589844e0 3.8286209e-36 3.8286209e-36
4.6152379e-1 -3.3589844e0 1.8201202e-35 1.8201202e-35
6.6665079e-1 -3.3589844e0 6.5530045e-35 6.5530045e-35
8.7177779e-1 -3.3589844e0 1.7795013e-34 1.7795013e-34
1.07690479e0 -3.3589844e0 3.6522095e-34 3.6522095e-34
1.2820317e0 -3.3589844e0 5.6595856e-34 5.6595856e-34
1.4871587e0 -3.3589844e0 6.6282455e-34 6.6282455e-34
1.6922856e0 -3.3589844e0 5.8610794e-34 5.8610794e-34
1.8974126e0 -3.3589844e0 3.9170212e-34 3.9170212e-34
2.1025395e0 -3.3589844e0 1.9765152e-34 1.9765152e-34
2.3076665e0 -3.3589844e0 7.5377457e-35 7.5377457e-35
2.5127934e0 -3.3589844e0 2.1704071e-35 2.1704071e-35
2.7179204e0 -3.3589844e0 4.7232605e-36 4.7232605e-36
2.9230473e0 -3.3589844e0 7.7607864e-37 7.7607864e-37
3.1281743e0 -3.3589844e0 9.637555e-38 9.637555e-38
3.3333012e0 -3.3589844e0 9.0363861e-39 9.0363861e-39
3.5384282e0 -3.3589844e0 6.403418e-40 6.403418e-40
3.7435551e0 -3.3589844e0 3.4260269e-41 3.4260269e-41
3.9486821e0 -3.3589844e0 1.3854034e-42 1.3854034e-42
4.153809e0 -3.3589844e0 4.2297897e-44 4.2297897e-44
4.358936e0 -3.3589844e0 9.7603973e-46 9.7603973e-46
4.564063e0 -3.3589844e0 1.7004608e-47 1.7004608e-47
4.7691899e0 -3.3589844e0 2.239061e-49 2.239061e-49
4.9743169e0 -3.3589844e0 2.2238144e-51 2.2238144e-51
5.1794438e0 -3.3589844e0 1.6692627e-53 1.6692627e-53
5.3845708e0 -3.3589844e0 9.4795578e-56 9.4795578e-56
5.5896977e0 -3.3589844e0 4.064537e-58 4.064537e-58
5.7948247e0 -3.3589844e0 1.3144897e-60 1.3144897e-60
5.9999516e0 -3.3589844e0 3.2130066e-63 3.2130066e-63

-2.0e0 -3.1538574e0 8.174913e-49 8.174913e-49
-1.794873e0 -3.1538574e0 8.5156158e-47 8.5156158e-47
-1.5897461e0 -3.1538574e0 6.70419e-45 6.70419e-45
-1.3846191e0 -3.1538574e0 3.9851501e-43 3.9851501e-43
-1.1794922e0 -3.1538574e0 1.7903275e-41 1.7903275e-41
-9.743652e-1 -3.1538574e0 6.0668137e-40 6.0668137e-40
-7.692382e-1 -3.1538574e0 1.555275e-38 1.555275e-38
-5.641112e-1 -3.1538574e0 3.0134247e-37 3.0134247e-37
-3.589842e-1 -3.1538574e0 4.4039688e-36 4.4039688e-36
-1.5385721e-1 -3.1538574e0 4.8642715e-35 4.8642715e-35
5.126979e-2 -3.1538574e0 4.0565704e-34 4.0565704e-34
2.5639679e-1 -3.1538574e0 2.5593246e-33 2.5593246e-33
4.6152379e-1 -3.1538574e0 1.2167282e-32 1.2167282e-32
6.6665079e-1 -3.1538574e0 4.3761658e-32 4.3761658e-32
8.7177779e-1 -3.1538574e0 1.1895538e-31 1.1895538e-31
1.07690479e0 -3.1538574e0 2.4414383e-31 2.4414383e-31
1.2820317e0 -3.1538574e0 3.7794998e-31 3.7794998e-31
1.4871587e0 -3.1538574e0 4.4308517e-31 4.4308517e-31
1.6922856e0 -3.1538574e0 3.9141693e-31 3.9141693e-31
1.8974126e0 -3.1538574e0 2.6184677e-31 2.6184677e-31
2.1025395e0 -3.1538574e0 1.3212418e-31 1.3212418e-31
2.3076665e0 -3.1538574e0 5.0388412e-32 5.0388412e-32
2.5127934e0 -3.1538574e0 1.4508682e-32 1.4508682e-32
2.7179204e0 -3.1538574e0 3.1574417e-33 3.1574417e-33
2.9230473e0 -3.1538574e0 5.1879517e-34 5.1879517e-34
3.1281743e0 -3.1538574e0 6.4425339e-35 6.4425339e-35
3.3333012e0 -3.1538574e0 6.0405762e-36 6.0405762e-36
3.5384282e0 -3.1538574e0 4.280539e-37 4.280539e-37
3.7435551e0 -3.1538574e0 2.2902512e-38 2.2902512e-38
3.9486821e0 -3.1538574e0 9.2519867e-40 9.2519867e-40
4.153809e0 -3.1538574e0 2.8247055e-41 2.8247055e-41
4.358936e0 -3.1538574e0 6.5245667e-43 6.5245667e-43
4.564063e0 -3.1538574e0 1.1367035e-44 1.1367035e-44
4.7691899e0 -3.1538574e0 1.4952744e-46 1.4952744e-46
4.9743169e0 -3.1538574e0 1.4865875e-48 1.4865875e-48
5.1794438e0 -3.1538574e0 1.1158539e-50 1.1158539e-50
5.3845708e0 -3.1538574e0 6.3369308e-53 6.3369308e-53
5.5896977e0 -3.1538574e0 2.7143417e-55 2.7143417e-55
5.7948247e0 -3.1538574e0 8.787268e-58 8.787268e-58
5.9999516e0 -3.1538574e0 2.1478485e-60 2.1478485e-60

-2.0e0 -2.9487305e0 4.12603e-46 4.12603e-46
-1.794873e0 -2.9487305e0 4.2979813e-44 4.2979813e-44
-1.5897461e0 -2.9487305e0 3.3837524e-42 3.3837524e-42
-1.3846191e0 -2.9487305e0 2.0113876e-40 2.0113876e-40
-1.1794922e0 -2.9487305e0 9.0363861e-39 9.0363861e-39
-9.743652e-1 -2.9487305e0 3.0650848e-37 3.0650848e-37
-7.692382e-1 -2.9487305e0 7.857782e-36 7.857782e-36
-5.641112e-1 -2.9487305e0 1.5209259e-34 1.5209259e-34
-3.589842e-1 -2.9487305e0 2.2227615e-33 2.2227615e-33
-1.5385721e-1 -2.9487305e0 2.4551025e-32 2.4551025e-32
5.126979e-2 -2.9487305e0 2.0474335e-31 2.0474335e-31
2.5639679e-1 -2.9487305e0 1.2891739e-30 1.2891739e-30
4.6152379e-1 -2.9487305e0 6.141182e-30 6.141182e-30
6.6665079e-1 -2.9487305e0 2.2087463e-29 2.2087463e-29
8.7177779e-1 -2.9487305e0 6.0040039e-29 6.0040039e-29
1.07690479e0 -2.9487305e0 1.2322433e-28 1.2322433e-28
1.2820317e0 -2.9487305e0 1.9075928e-28 1.9075928e-28
1.4871587e0 -2.9487305e0 2.236348e-28 2.236348e-28
1.6922856e0 -2.9487305e0 1.9775116e-28 1.9775116e-28
1.8974126e0 -2.9487305e0 1.3215927e-28 1.3215927e-28
2.1025395e0 -2.9487305e0 6.6688126e-29 6.6688126e-29
2.3076665e0 -2.9487305e0 2.5432205e-29 2.5432205e-29
2.5127934e0 -2.9487305e0 7.3156555e-30 7.3156555e-30
2.7179204e0 -2.9487305e0 1.5936066e-30 1.5936066e-30
2.9230473e0 -2.9487305e0 2.6184677e-31 2.6184677e-31
3.1281743e0 -2.9487305e0 3.25168e-32 3.25168e-32
3.3333012e0 -2.9487305e0 3.0487946e-33 3.0487946e-33
3.5384282e0 -2.9487305e0 2.1604752e-34 2.1604752e-34
3.7435551e0 -2.9487305e0 1.1559341e-35 1.1559341e-35
3.9486821e0 -2.9487305e0 4.6696472e-37 4.6696472e-37
4.153809e0 -2.9487305e0 1.4271103e-38 1.4271103e-38
4.358936e0 -2.9487305e0 3.293071e-40 3.293071e-40
4.564063e0 -2.9487305e0 5.737294e-42 5.737294e-42
4.7691899e0 -2.9487305e0 7.547081e-44 7.547081e-44
4.9743169e0 -2.9487305e0 7.5032166e-46 7.5032166e-46
5.1794438e0 -2.9487305e0 5.6320602e-48 5.6320602e-48
5.3845708e0 -2.9487305e0 3.1983795e-50 3.1983795e-50
5.5896977e0 -2.9487305e0 1.3699783e-52 1.3699783e-52
5.7948247e0 -2.9487305e0 4.4351013e-55 4.4351013e-55
5.9999516e0 -2.9487305e0 1.0840546e-57 1.0840546e-57

-2.0e0 -2.7436035e0 1.5754913e-43 1.5754913e-43
-1.794873e0 -2.7436035e0 1.6395126e-41 1.6395126e-41
-1.5897461e0 -2.7436035e0 1.2894714e-39 1.2894714e-39
-1.3846191e0 -2.7436035e0 7.6649841e-38 7.6649841e-38
-1.1794922e0 -2.7436035e0 3.4470016e-36 3.4470016e-36
-9.743652e-1 -2.7436035e0 1.168039e-34 1.168039e-34
-7.692382e-1 -2.7436035e0 2.9944336e-33 2.9944336e-33
-5.641112e-1 -2.7436035e0 5.796077e-32 5.796077e-32
-3.589842e-1 -2.7436035e0 8.479039e-31 8.479039e-31
-1.5385721e-1 -2.7436035e0 9.3560135e-30 9.3560135e-30
5.126979e-2 -2.7436035e0 7.8024796e-29 7.8024796e-29
2.5639679e-1 -2.7436035e0 4.9226776e-28 4.9226776e-28
4.6152379e-1 -2.7436035e0 2.3402603e-27 2.3402603e-27
6.6665079e-1 -2.7436035e0 8.4255493e-27 8.4255493e-27
8.7177779e-1 -2.7436035e0 2.2880005e-26 2.2880005e-26
1.07690479e0 -2.7436035e0 4.6958633e-26 4.6958633e-26
1.2820317e0 -2.7436035e0 7.2768082e-26 7.2768082e-26
1.4871587e0 -2.7436035e0 8.5223862e-26 8.5223862e-26
1.6922856e0 -2.7436035e0 7.5360382e-26 7.5360382e-26
1.8974126e0 -2.7436035e0 5.036383e-26 5.036383e-26
2.1025395e0 -2.7436035e0 2.5413269e-26 2.5413269e-26
2.3076665e0 -2.7436035e0 9.6916763e-27 9.6916763e-27
2.5127934e0 -2.7436035e0 2.7906143e-27 2.7906143e-27
2.7179204e0 -2.7436035e0 6.0790817e-28 6.0790817e-28
2.9230473e0 -2.7436035e0 9.9785828e-29 9.9785828e-29
3.1281743e0 -2.7436035e0 1.239125e-29 1.239125e-29
3.3333012e0 -2.7436035e0 1.1618332e-30 1.1618332e-30
3.5384282e0 -2.7436035e0 8.2332153e-32 8.2332153e-32
3.7435551e0 -2.7436035e0 4.4051315e-33 4.4051315e-33
3.9486821e0 -2.7436035e0 1.7795013e-34 1.7795013e-34
4.153809e0 -2.7436035e0 5.4385147e-36 5.4385147e-36
4.358936e0 -2.7436035e0 1.254924e-37 1.254924e-37
4.564063e0 -2.7436035e0 2.1863556e-39 2.1863556e-39
4.7691899e0 -2.7436035e0 2.8789032e-41 2.8789032e-41
4.9743169e0 -2.7436035e0 2.862178e-43 2.862178e-43
5.1794438e0 -2.7436035e0 2.1484207e-45 2.1484207e-45
5.3845708e0 -2.7436035e0 1.2188156e-47 1.2188156e-47
5.5896977e0 -2.7436035e0 5.220752e-50 5.220752e-50
5.7948247e0 -2.7436035e0 1.6901367e-52 1.6901367e-52
5.9999516e0 -2.7436035e0 4.1353134e-55 4.1353134e-55

-2.0e0 -2.5384766e0 4.5330765e-41 4.5330765e-41
-1.794873e0 -2.5384766e0 4.726767e-39 4.726767e-39
-1.5897461e0 -2.5384766e0 3.7176208e-37 3.7176208e-37
-1.3846191e0 -2.5384766e0 2.2098175e-35 2.2098175e-35
-1.1794922e0 -2.5384766e0 9.917868e-34 9.917868e-34
-9.743652e-1 -2.5384766e0 3.3675247e-32 3.3675247e-32
-7.692382e-1 -2.5384766e0 8.6157303e-31 8.6157303e-31
-5.641112e-1 -2.5384766e0 1.6693222e-29 1.6693222e-29
-3.589842e-1 -2.5384766e0 2.4396515e-28 2.4396515e-28
-1.5385721e-1 -2.5384766e0 2.694609e-27 2.694609e-27
5.126979e-2 -2.5384766e0 2.247174e-26 2.247174e-26
2.5639679e-1 -2.5384766e0 1.4177734e-25 1.4177734e-25
4.6152379e-1 -2.5384766e0 6.740303e-25 6.740303e-25
6.6665079e-1 -2.5384766e0 2.4242355e-24 2.4242355e-24
8.7177779e-1 -2.5384766e0 6.5832977e-24 6.5832977e-24
1.07690479e0 -2.5384766e0 1.352449e-23 1.352449e-23
1.2820317e0 -2.5384766e0 2.0937149e-23 2.0937149e-23
1.4871587e0 -2.5384766e0 2.454515e-23 2.454515e-23
1.6922856e0 -2.5384766e0 2.1726456e-23 2.1726456e-23
1.8974126e0 -2.5384766e0 1.4505356e-23 1.4505356e-23
2.1025395e0 -2.5384766e0 7.3193558e-24 7.3193558e-24
2.3076665e0 -2.5384766e0 2.7913483e-24 2.7913483e-24
2.5127934e0 -2.5384766e0 8.0294067e-25 8.0294067e-25
2.7179204e0 -2.5384766e0 1.7490936e-25 1.7490936e-25
2.9230473e0 -2.5384766e0 2.8710373e-26 2.8710373e-26
3.1281743e0 -2.5384766e0 3.568927e-27 3.568927e-27
3.3333012e0 -2.5384766e0 3.3462509e-28 3.3462509e-28
3.5384282e0 -2.5384766e0 2.3712463e-29 2.3712463e-29
3.7435551e0 -2.5384766e0 1.2674454e-30 1.2674454e-30
3.9486821e0 -2.5384766e0 5.130339e-32 5.130339e-32
4.153809e0 -2.5384766e0 1.5647934e-33 1.5647934e-33
4.358936e0 -2.5384766e0 3.610765e-35 3.610765e-35
4.564063e0 -2.5384766e0 6.2970367e-37 6.2970367e-37
4.7691899e0 -2.5384766e0 8.2833954e-39 8.2833954e-39
4.9743169e0 -2.5384766e0 8.2351532e-41 8.2351532e-41
5.1794438e0 -2.5384766e0 6.181575e-43 6.181575e-43
5.3845708e0 -2.5384766e0 3.5104492e-45 3.5104492e-45
5.5896977e0 -2.5384766e0 1.5051285e-47 1.5051285e-47
5.7948247e0 -2.5384766e0 4.8629501e-50 4.8629501e-50
5.9999516e0 -2.5384766e0 1.1898087e-52 1.1898087e-52

-2.0e0 -2.3333496e0 9.8577316e-39 9.8577316e-39
-1.794873e0 -2.3333496e0 1.027864e-36 1.027864e-36
-1.5897461e0 -2.3333496e0 8.084314e-35 8.084314e-35
-1.3846191e0 -2.3333496e0 4.8054504e-33 4.8054504e-33
-1.1794922e0 -2.3333496e0 2.156723e-31 2.156723e-31
-9.743652e-1 -2.3333496e0 7.3156555e-30 7.3156555e-30
-7.692382e-1 -2.3333496e0 1.8773056e-28 1.8773056e-28
-5.641112e-1 -2.3333496e0 3.6264374e-27 3.6264374e-27
-3.589842e-1 -2.3333496e0 5.3051483e-26 5.3051483e-26
-1.5385721e-1 -2.3333496e0 5.8538605e-25 5.8538605e-25
5.126979e-2 -2.3333496e0 4.8916e-24 4.8916e-24
2.5639679e-1 -2.3333496e0 3.0800323e-23 3.0800323e-23
4.6152379e-1 -2.3333496e0 1.46716e-22 1.46716e-22
6.6665079e-1 -2.3333496e0 5.2822983e-22 5.2822983e-22
8.7177779e-1 -2.3333496e0 1.4344238e-21 1.4344238e-21
1.07690479e0 -2.3333496e0 2.9440292e-21 2.9440292e-21
1.2820317e0 -2.3333496e0 4.5575043e-21 4.5575043e-21
1.4871587e0 -2.3333496e0 5.3376343e-21 5.3376343e-21
1.6922856e0 -2.3333496e0 4.724556e-21 4.724556e-21
1.8974126e0 -2.3333496e0 3.1574554e-21 3.1574554e-21
2.1025395e0 -2.3333496e0 1.5948135e-21 1.5948135e-21
2.3076665e0 -2.3333496e0 6.0760864e-22 6.0760864e-22
2.5127934e0 -2.3333496e0 1.7495605e-22 1.7495605e-22
2.7179204e0 -2.3333496e0 3.8035843e-23 3.8035843e-23
2.9230473e0 -2.3333496e0 6.2558609e-24 6.2558609e-24
3.1281743e0 -2.3333496e0 7.7687134e-25 7.7687134e-25
3.3333012e0 -2.3333496e0 7.284024e-26 7.284024e-26
3.5384282e0 -2.3333496e0 5.161766e-27 5.161766e-27
3.7435551e0 -2.3333496e0 2.7589417e-28 2.7589417e-28
3.9486821e0 -2.3333496e0 1.1156143e-29 1.1156143e-29
4.153809e0 -2.3333496e0 3.4095993e-31 3.4095993e-31
4.358936e0 -2.3333496e0 7.851886e-33 7.851886e-33
4.564063e0 -2.3333496e0 1.3693436e-34 1.3693436e-34
4.7691899e0 -2.3333496e0 1.8012909e-36 1.8012909e-36
4.9743169e0 -2.3333496e0 1.7907852e-38 1.7907852e-38
5.1794438e0 -2.3333496e0 1.3455734e-40 1.3455734e-40
5.3845708e0 -2.3333496e0 7.6337021e-43 7.6337021e-43
5.5896977e0 -2.3333496e0 3.2730835e-45 3.2730835e-45
5.7948247e0 -2.3333496e0 1.0595917e-47 1.0595917e-47
5.9999516e0 -2.3333496e0 2.5899658e-50 2.5899658e-50

-2.0e0 -2.1282227e0 1.6217194e-36 1.6217194e-36
-1.794873e0 -2.1282227e0 1.6893295e-34 1.6893295e-34
-1.5897461e0 -2.1282227e0 1.3299683e-32 1.3299683e-32
-1.3846191e0 -2.1282227e0 7.89794e-31 7.89794e-31
-1.1794922e0 -2.1282227e0 3.5445999e-29 3.5445999e-29
-9.743652e-1 -2.1282227e0 1.2035065e-27 1.2035065e-27
-7.692382e-1 -2.1282227e0 3.0823059e-26 3.0823059e-26
-5.641112e-1 -2.1282227e0 5.9661987e-25 5.9661987e-25
-3.589842e-1 -2.1282227e0 8.7191483e-24 8.7191483e-24
-1.5385721e-1 -2.1282227e0 9.6306335e-23 9.6306335e-23
5.126979e-2 -2.1282227e0 8.031398e-22 8.031398e-22
2.5639679e-1 -2.1282227e0 5.0671722e-21 5.0671722e-21
4.6152379e-1 -2.1282227e0 2.4089294e-20 2.4089294e-20
6.6665079e-1 -2.1282227e0 8.6728973e-20 8.6728973e-20
8.7177779e-1 -2.1282227e0 2.3551315e-19 2.3551315e-19
1.07690479e0 -2.1282227e0 4.8337006e-19 4.8337006e-19
1.2820317e0 -2.1282227e0 7.4903976e-19 7.4903976e-19
1.4871587e0 -2.1282227e0 8.7724213e-19 8.7724213e-19
1.6922856e0 -2.1282227e0 7.7649048e-19 7.7649048e-19
1.8974126e0 -2.1282227e0 5.1841614e-19 5.1841614e-19
2.1025395e0 -2.1282227e0 2.6159134e-19 2.6159134e-19
2.3076665e0 -2.1282227e0 9.976149e-20 9.976149e-20
2.5127934e0 -2.1282227e0 2.8753983e-20 2.8753983e-20
2.7179204e0 -2.1282227e0 6.251213e-21 6.251213e-21
2.9230473e0 -2.1282227e0 1.0271149e-21 1.0271149e-21
3.1281743e0 -2.1282227e0 1.275502e-22 1.275502e-22
3.3333012e0 -2.1282227e0 1.1959381e-23 1.1959381e-23
3.5384282e0 -2.1282227e0 8.474913e-25 8.474913e-25
3.7435551e0 -2.1282227e0 4.5343231e-26 4.5343231e-26
3.9486821e0 -2.1282227e0 1.8335724e-27 1.8335724e-27
4.153809e0 -2.1282227e0 5.5981262e-29 5.5981262e-29
4.358936e0 -2.1282227e0 1.2917572e-30 1.2917572e-30
4.564063e0 -2.1282227e0 2.2505325e-32 2.2505325e-32
4.7691899e0 -2.1282227e0 2.9634003e-34 2.9634003e-34
4.9743169e0 -2.1282227e0 2.9432266e-36 2.9432266e-36
5.1794438e0 -2.1282227e0 2.2092804e-38 2.2092804e-38
5.3845708e0 -2.1282227e0 1.254602e-40 1.254602e-40
5.5896977e0 -2.1282227e0 5.3847641e-43 5.3847641e-43
5.7948247e0 -2.1282227e0 1.7397247e-45 1.7397247e-45
5.9999516e0 -2.1282227e0 4.2566467e-48 4.2566467e-48

-2.0e0 -1.9230957e0 2.0104126e-34 2.0104126e-34
-1.794873e0 -1.9230957e0 2.0942062e-32 2.0942062e-32
-1.5897461e0 -1.9230957e0 1.6487274e-30 1.6487274e-30
-1.3846191e0 -1.9230957e0 9.8005081e-29 9.8005081e-29
-1.1794922e0 -1.9230957e0 4.4028809e-27 4.4028809e-27
-9.743652e-1 -1.9230957e0 1.4919464e-25 1.4919464e-25
-7.692382e-1 -1.9230957e0 3.8248123e-24 3.8248123e-24
-5.641112e-1 -1.9230957e0 7.4034546e-23 7.4034546e-23
-3.589842e-1 -1.9230957e0 1.0830322e-21 1.0830322e-21
-1.5385721e-1 -1.9230957e0 1.1962265e-20 1.1962265e-20
5.126979e-2 -1.9230957e0 9.976149e-20 9.976149e-20
2.5639679e-1 -1.9230957e0 6.2940765e-19 6.2940765e-19
4.6152379e-1 -1.9230957e0 2.9922577e-18 2.9922577e-18
6.6665079e-1 -1.9230957e0 1.0761887e-17 1.0761887e-17
8.7177779e-1 -1.9230957e0 2.9254303e-17 2.9254303e-17
1.07690479e0 -1.9230957e0 5.9981476e-17 5.9981476e-17
1.2820317e0 -1.9230957e0 9.2948074e-17 9.2948074e-17
1.4871587e0 -1.9230957e0 1.08965e-16 1.08965e-16
1.6922856e0 -1.9230957e0 9.6258469e-17 9.6258469e-17
1.8974126e0 -1.9230957e0 6.4394882e-17 6.4394882e-17
2.1025395e0 -1.9230957e0 3.2493057e-17 3.2493057e-17
2.3076665e0 -1.9230957e0 1.2391708e-17 1.2391708e-17
2.5127934e0 -1.9230957e0 3.5680527e-18 3.5680527e-18
2.7179204e0 -1.9230957e0 7.7649048e-19 7.7649048e-19
2.9230473e0 -1.9230957e0 1.2758179e-19 1.2758179e-19
3.1281743e0 -1.9230957e0 1.5843628e-20 1.5843628e-20
3.3333012e0 -1.9230957e0 1.4855179e-21 1.4855179e-21
3.5384282e0 -1.9230957e0 1.0526855e-22 1.0526855e-22
3.7435551e0 -1.9230957e0 5.6323303e-24 5.6323303e-24
3.9486821e0 -1.9230957e0 2.2752533e-25 2.2752533e-25
4.153809e0 -1.9230957e0 6.9467316e-27 6.9467316e-27
4.358936e0 -1.9230957e0 1.6045486e-28 1.6045486e-28
4.564063e0 -1.9230957e0 2.7954773e-30 2.7954773e-30
4.7691899e0 -1.9230957e0 3.677266e-32 3.677266e-32
4.9743169e0 -1.9230957e0 3.6558762e-34 3.6558762e-34
5.1794438e0 -1.9230957e0 2.7442108e-36 2.7442108e-36
5.3845708e0 -1.9230957e0 1.5584e-38 1.5584e-38
5.5896977e0 -1.9230957e0 6.6753265e-41 6.6753265e-41
5.7948247e0 -1.9230957e0 2.1609955e-43 2.1609955e-43
5.9999516e0 -1.9230957e0 5.2820328e-46 5.2820328e-46

-2.0e0 -1.7179688e0 1.8854507e-32 1.8854507e-32
-1.794873e0 -1.7179688e0 1.964032e-30 1.964032e-30
-1.5897461e0 -1.7179688e0 1.5462341e-28 1.5462341e-28
-1.3846191e0 -1.7179688e0 9.1914291e-27 9.1914291e-27
-1.1794922e0 -1.7179688e0 4.1292465e-25 4.1292465e-25
-9.743652e-1 -1.7179688e0 1.3992416e-23 1.3992416e-23
-7.692382e-1 -1.7179688e0 3.5871078e-22 3.5871078e-22
-5.641112e-1 -1.7179688e0 6.9502274e-21 6.9502274e-21
-3.589842e-1 -1.7179688e0 1.015715e-19 1.015715e-19
-1.5385721e-1 -1.7179688e0 1.1218887e-18 1.1218887e-18
5.126979e-2 -1.7179688e0 9.3561615e-18 9.3561615e-18
2.5639679e-1 -1.7179688e0 5.8911514e-17 5.8911514e-17
4.6152379e-1 -1.7179688e0 2.806282e-16 2.806282e-16
6.6665079e-1 -1.7179688e0 1.0093124e-15 1.0093124e-15
8.7177779e-1 -1.7179688e0 2.743631e-15 2.743631e-15
1.07690479e0 -1.7179688e0 5.625354e-15 5.625354e-15
1.2820317e0 -1.7179688e0 8.7171692e-15 8.7171692e-15
1.4871587e0 -1.7179688e0 1.02193e-14 1.02193e-14
1.6922856e0 -1.7179688e0 9.0366531e-15 9.0366531e-15
1.8974126e0 -1.7179688e0 6.039296e-15 6.039296e-15
2.1025395e0 -1.7179688e0 3.0473572e-15 3.0473572e-15
2.3076665e0 -1.7179688e0 1.162143e-15 1.162143e-15
2.5127934e0 -1.7179688e0 3.3463303e-16 3.3463303e-16
2.7179204e0 -1.7179688e0 7.2895523e-17 7.2895523e-17
2.9230473e0 -1.7179688e0 1.1965546e-17 1.1965546e-17
3.1281743e0 -1.7179688e0 1.4859024e-18 1.4859024e-18
3.3333012e0 -1.7179688e0 1.3932007e-19 1.3932007e-19
3.5384282e0 -1.7179688e0 9.8727753e-21 9.8727753e-21
3.7435551e0 -1.7179688e0 5.2822983e-22 5.2822983e-22
3.9486821e0 -1.7179688e0 2.1338898e-23 2.1338898e-23
4.153809e0 -1.7179688e0 6.5150055e-25 6.5150055e-25
4.358936e0 -1.7179688e0 1.5048096e-26 1.5048096e-26
4.564063e0 -1.7179688e0 2.6217407e-28 2.6217407e-28
4.7691899e0 -1.7179688e0 3.4487549e-30 3.4487549e-30
4.9743169e0 -1.7179688e0 3.4286453e-32 3.4286453e-32
5.1794438e0 -1.7179688e0 2.5736572e-34 2.5736572e-34
5.3845708e0 -1.7179688e0 1.4615479e-36 1.4615479e-36
5.5896977e0 -1.7179688e0 6.2541656e-39 6.2541656e-39
5.7948247e0 -1.7179688e0 2.0266922e-41 2.0266922e-41
5.9999516e0 -1.7179688e0 4.9537735e-44 4.9537735e-44

-2.0e0 -1.5128418e0 1.3364334e-30 1.3364334e-30
-1.794873e0 -1.5128418e0 1.3921387e-28 1.3921387e-28
-1.5897461e0 -1.5128418e0 1.0949127e-26 1.0949127e-26
-1.3846191e0 -1.5128418e0 6.5084381e-25 6.5084381e-25
-1.1794922e0 -1.5128418e0 2.923967e-23 2.923967e-23
-9.743652e-1 -1.5128418e0 9.9181824e-22 9.9181824e-22
-7.692382e-1 -1.5128418e0 2.5425766e-20 2.5425766e-20
-5.641112e-1 -1.5128418e0 4.921524e-19 4.921524e-19
-3.589842e-1 -1.5128418e0 7.1924423e-18 7.1924423e-18
-1.5385721e-1 -1.5128418e0 7.9443573e-17 7.9443573e-17
5.126979e-2 -1.5128418e0 6.6250748e-16 6.6250748e-16
2.5639679e-1 -1.5128418e0 4.1798904e-15 4.1798904e-15
4.6152379e-1 -1.5128418e0 1.9871262e-14 1.9871262e-14
6.6665079e-1 -1.5128418e0 7.1456421e-14 7.1456421e-14
8.7177779e-1 -1.5128418e0 1.9410141e-13 1.9410141e-13
1.07690479e0 -1.5128418e0 3.9833282e-13 3.9833282e-13
1.2820317e0 -1.5128418e0 6.1750443e-13 6.1750443e-13
1.4871587e0 -1.5128418e0 7.2298737e-13 7.2298737e-13
1.6922856e0 -1.5128418e0 6.3950455e-13 6.3950455e-13
1.8974126e0 -1.5128418e0 4.2734009e-13 4.2734009e-13
2.1025395e0 -1.5128418e0 2.156987e-13 2.156987e-13
2.3076665e0 -1.5128418e0 8.2228607e-14 8.2228607e-14
2.5127934e0 -1.5128418e0 2.3695557e-14 2.3695557e-14
2.7179204e0 -1.5128418e0 5.1617905e-15 5.1617905e-15
2.9230473e0 -1.5128418e0 8.4728195e-16 8.4728195e-16
3.1281743e0 -1.5128418e0 1.0521622e-16 1.0521622e-16
3.3333012e0 -1.5128418e0 9.8653534e-18 9.8653534e-18
3.5384282e0 -1.5128418e0 6.9909668e-19 6.9909668e-19
3.7435551e0 -1.5128418e0 3.7404114e-20 3.7404114e-20
3.9486821e0 -1.5128418e0 1.510971e-21 1.510971e-21
4.153809e0 -1.5128418e0 4.6179184e-23 4.6179184e-23
4.358936e0 -1.5128418e0 1.0655609e-24 1.0655609e-24
4.564063e0 -1.5128418e0 1.8564789e-26 1.8564789e-26
4.7691899e0 -1.5128418e0 2.4445068e-28 2.4445068e-28
4.9743169e0 -1.5128418e0 2.427864e-30 2.427864e-30
5.1794438e0 -1.5128418e0 1.8224213e-32 1.8224213e-32
5.3845708e0 -1.5128418e0 1.0349243e-34 1.0349243e-34
5.5896977e0 -1.5128418e0 4.4330078e-37 4.4330078e-37
5.7948247e0 -1.5128418e0 1.4350937e-39 1.4350937e-39
5.9999516e0 -1.5128418e0 3.511325e-42 3.511325e-42

-2.0e0 -1.3077148e0 7.1522888e-29 7.1522888e-29
-1.794873e0 -1.3077148e0 7.4578873e-27 7.4578873e-27
-1.5897461e0 -1.3077148e0 5.8655319e-25 5.8655319e-25
-1.3846191e0 -1.3077148e0 3.4866516e-23 3.4866516e-23
-1.1794922e0 -1.3077148e0 1.5648087e-21 1.5648087e-21
-9.743652e-1 -1.3077148e0 5.302562e-20 5.302562e-20
-7.692382e-1 -1.3077148e0 1.3593704e-18 1.3593704e-18
-5.641112e-1 -1.3077148e0 2.6311905e-17 2.6311905e-17
-3.589842e-1 -1.3077148e0 3.8491684e-16 3.8491684e-16
-1.5385721e-1 -1.3077148e0 4.2515549e-15 4.2515549e-15
5.126979e-2 -1.3077148e0 3.5438126e-14 3.5438126e-14
2.5639679e-1 -1.3077148e0 2.2333603e-13 2.2333603e-13
4.6152379e-1 -1.3077148e0 1.0631287e-12 1.0631287e-12
6.6665079e-1 -1.3077148e0 3.8233734e-12 3.8233734e-12
8.7177779e-1 -1.3077148e0 1.0385773e-11 1.0385773e-11
1.07690479e0 -1.3077148e0 2.1313232e-11 2.1313232e-11
1.2820317e0 -1.3077148e0 3.3037262e-11 3.3037262e-11
1.4871587e0 -1.3077148e0 3.8688217e-11 3.8688217e-11
1.6922856e0 -1.3077148e0 3.4217377e-11 3.4217377e-11
1.8974126e0 -1.3077148e0 2.2865753e-11 2.2865753e-11
2.1025395e0 -1.3077148e0 1.1541351e-11 1.1541351e-11
2.3076665e0 -1.3077148e0 4.4005997e-12 4.4005997e-12
2.5127934e0 -1.3077148e0 1.2672241e-12 1.2672241e-12
2.7179204e0 -1.3077148e0 2.7569229e-13 2.7569229e-13
2.9230473e0 -1.3077148e0 4.5316986e-14 4.5316986e-14
3.1281743e0 -1.3077148e0 5.625354e-15 5.625354e-15
3.3333012e0 -1.3077148e0 5.2796906e-16 5.2796906e-16
3.5384282e0 -1.3077148e0 3.7375732e-17 3.7375732e-17
3.7435551e0 -1.3077148e0 1.9997543e-18 1.9997543e-18
3.9486821e0 -1.3077148e0 8.0946106e-20 8.0946106e-20
4.153809e0 -1.3077148e0 2.4688751e-21 2.4688751e-21
4.358936e0 -1.3077148e0 5.6969864e-23 5.6969864e-23
4.564063e0 -1.3077148e0 9.9354645e-25 9.9354645e-25
4.7691899e0 -1.3077148e0 1.306926e-26 1.306926e-26
4.9743169e0 -1.3077148e0 1.2993164e-28 1.2993164e-28
5.1794438e0 -1.3077148e0 9.7532654e-31 9.7532654e-31
5.3845708e0 -1.3077148e0 5.5386566e-33 5.5386566e-33
5.5896977e0 -1.3077148e0 2.374797e-35 2.374797e-35
5.7948247e0 -1.3077148e0 7.6804642e-38 7.6804642e-38
5.9999516e0 -1.3077148e0 1.877272e-40 1.877272e-40

-2.0e0 -1.1025879e0 2.8900223e-27 2.8900223e-27
-1.794873e0 -1.1025879e0 3.0104706e-25 3.0104706e-25
-1.5897461e0 -1.1025879e0 2.370079e-23 2.370079e-23
-1.3846191e0 -1.1025879e0 1.408841e-21 1.408841e-21
-1.1794922e0 -1.1025879e0 6.3230515e-20 6.3230515e-20
-9.743652e-1 -1.1025879e0 2.1447784e-18 2.1447784e-18
-7.692382e-1 -1.1025879e0 5.4928757e-17 5.4928757e-17
-5.641112e-1 -1.1025879e0 1.0631897e-15 1.0631897e-15
-3.589842e-1 -1.1025879e0 1.5553253e-14 1.5553253e-14
-1.5385721e-1 -1.1025879e0 1.7168793e-13 1.7168793e-13
5.126979e-2 -1.1025879e0 1.4322281e-12 1.4322281e-12
2.5639679e-1 -1.1025879e0 9.0271881e-12 9.0271881e-12
4.6152379e-1 -1.1025879e0 4.2971512e-11 4.2971512e-11
6.6665079e-1 -1.1025879e0 1.5455246e-10 1.5455246e-10
8.7177779e-1 -1.1025879e0 4.1982361e-10 4.1982361e-10
1.07690479e0 -1.1025879e0 8.6148254e-10 8.6148254e-10
1.2820317e0 -1.1025879e0 1.335463e-9 1.335463e-9
1.4871587e0 -1.1025879e0 1.563739e-9 1.563739e-9
1.6922856e0 -1.1025879e0 1.3831772e-9 1.3831772e-9
1.8974126e0 -1.1025879e0 9.242218e-10 9.242218e-10
2.1025395e0 -1.1025879e0 4.664943e-10 4.664943e-10
2.3076665e0 -1.1025879e0 1.7786758e-10 1.7786758e-10
2.5127934e0 -1.1025879e0 5.1225983e-11 5.1225983e-11
2.7179204e0 -1.1025879e0 1.1144379e-11 1.1144379e-11
2.9230473e0 -1.1025879e0 1.8316788e-12 1.8316788e-12
3.1281743e0 -1.1025879e0 2.2739334e-13 2.2739334e-13
3.3333012e0 -1.1025879e0 2.1333496e-14 2.1333496e-14
3.5384282e0 -1.1025879e0 1.5102417e-15 1.5102417e-15
3.7435551e0 -1.1025879e0 8.0966644e-17 8.0966644e-17
3.9486821e0 -1.1025879e0 3.2708069e-18 3.2708069e-18
4.153809e0 -1.1025879e0 9.9862122e-20 9.9862122e-20
4.358936e0 -1.1025879e0 2.3020111e-21 2.3020111e-21
4.564063e0 -1.1025879e0 4.0105621e-23 4.0105621e-23
4.7691899e0 -1.1025879e0 5.2809387e-25 5.2809387e-25
4.9743169e0 -1.1025879e0 5.2502045e-27 5.2502045e-27
5.1794438e0 -1.1025879e0 3.9448944e-29 3.9448944e-29
5.3845708e0 -1.1025879e0 2.2357437e-31 2.2357437e-31
5.5896977e0 -1.1025879e0 9.5863571e-34 9.5863571e-34
5.7948247e0 -1.1025879e0 3.1065186e-36 3.1065186e-36
5.9999516e0 -1.1025879e0 7.5931824e-39 7.5931824e-39

-2.0e0 -8.97461e-1 8.8347382e-26 8.8347382e-26
-1.794873e0 -8.97461e-1 9.1845459e-24 9.1845459e-24
-1.5897461e0 -8.97461e-1 7.2308304e-22 7.2308304e-22
-1.3846191e0 -8.97461e-1 4.3024628e-20 4.3024628e-20
-1.1794922e0 -8.97461e-1 1.9309555e-18 1.9309555e-18
-9.743652e-1 -8.97461e-1 6.5434494e-17 6.5434494e-17
-7.692382e-1 -8.97461e-1 1.6774475e-15 1.6774475e-15
-5.641112e-1 -8.97461e-1 3.2501266e-14 3.2501266e-14
-3.589842e-1 -8.97461e-1 4.7465744e-13 4.7465744e-13
-1.5385721e-1 -8.97461e-1 5.2422073e-12 5.2422073e-12
5.126979e-2 -8.97461e-1 4.3735077e-11 4.3735077e-11
2.5639679e-1 -8.97461e-1 2.7564972e-10 2.7564972e-10
4.6152379e-1 -8.97461e-1 1.3123123e-9 1.3123123e-9
6.6665079e-1 -8.97461e-1 4.7184906e-9 4.7184906e-9
8.7177779e-1 -8.97461e-1 1.2818481e-8 1.2818481e-8
1.07690479e0 -8.97461e-1 2.6305862e-8 2.6305862e-8
1.2820317e0 -8.97461e-1 4.0780563e-8 4.0780563e-8
1.4871587e0 -8.97461e-1 4.7746521e-8 4.7746521e-8
1.6922856e0 -8.97461e-1 4.223703e-8 4.223703e-8
1.8974126e0 -8.97461e-1 2.8218689e-8 2.8218689e-8
2.1025395e0 -8.97461e-1 1.4241837e-8 1.4241837e-8
2.3076665e0 -8.97461e-1 5.4303116e-9 5.4303116e-9
2.5127934e0 -8.97461e-1 1.5642166e-9 1.5642166e-9
2.7179204e0 -8.97461e-1 3.4030594e-10 3.4030594e-10
2.9230473e0 -8.97461e-1 5.5921158e-11 5.5921158e-11
3.1281743e0 -8.97461e-1 6.9430435e-12 6.9430435e-12
3.3333012e0 -8.97461e-1 6.5105606e-13 6.5105606e-13
3.5384282e0 -8.97461e-1 4.6121872e-14 4.6121872e-14
3.7435551e0 -8.97461e-1 2.4676651e-15 2.4676651e-15
3.9486821e0 -8.97461e-1 9.9886292e-17 9.9886292e-17
4.153809e0 -8.97461e-1 3.0466095e-18 3.0466095e-18
4.358936e0 -8.97461e-1 7.0300095e-20 7.0300095e-20
4.564063e0 -8.97461e-1 1.2260025e-21 1.2260025e-21
4.7691899e0 -8.97461e-1 1.6127502e-23 1.6127502e-23
4.9743169e0 -8.97461e-1 1.603331e-25 1.603331e-25
5.1794438e0 -8.97461e-1 1.2035065e-27 1.2035065e-27
5.3845708e0 -8.97461e-1 6.8347626e-30 6.8347626e-30
5.5896977e0 -8.97461e-1 2.9304855e-32 2.9304855e-32
5.7948247e0 -8.97461e-1 9.4775467e-35 9.4775467e-35
5.9999516e0 -8.97461e-1 2.3165298e-37 2.3165298e-37

-2.0e0 -6.92334e-1 2.0350327e-24 2.0350327e-24
-1.794873e0 -6.92334e-1 2.1198822e-22 2.1198822e-22
-1.5897461e0 -6.92334e-1 1.6689392e-20 1.6689392e-20
-1.3846191e0 -6.92334e-1 9.910794e-19 9.910794e-19
-1.1794922e0 -6.92334e-1 4.456903e-17 4.456903e-17
-9.743652e-1 -6.92334e-1 1.5102417e-15 1.5102417e-15
-7.692382e-1 -6.92334e-1 3.8682358e-14 3.8682358e-14
-5.641112e-1 -6.92334e-1 7.4866074e-13 7.4866074e-13
-3.589842e-1 -6.92334e-1 1.0947708e-11 1.0947708e-11
-1.5385721e-1 -6.92334e-1 1.2090729e-10 1.2090729e-10
5.126979e-2 -6.92334e-1 1.0087097e-9 1.0087097e-9
2.5639679e-1 -6.92334e-1 6.3578934e-9 6.3578934e-9
4.6152379e-1 -6.92334e-1 3.0264954e-8 3.0264954e-8
6.6665079e-1 -6.92334e-1 1.0884033e-7 1.0884033e-7
8.7177779e-1 -6.92334e-1 2.9565613e-7 2.9565613e-7
1.07690479e0 -6.92334e-1 6.0673721e-7 6.0673721e-7
1.2820317e0 -6.92334e-1 9.4049469e-7 9.4049469e-7
1.4871587e0 -6.92334e-1 1.1012344e-6 1.1012344e-6
1.6922856e0 -6.92334e-1 9.7408798e-7 9.7408798e-7
1.8974126e0 -6.92334e-1 6.508635e-7 6.508635e-7
2.1025395e0 -6.92334e-1 3.2855286e-7 3.2855286e-7
2.3076665e0 -6.92334e-1 1.252475e-7 1.252475e-7
2.5127934e0 -6.92334e-1 3.6074783e-8 3.6074783e-8
2.7179204e0 -6.92334e-1 7.8491653e-9 7.8491653e-9
2.9230473e0 -6.92334e-1 1.2897842e-9 1.2897842e-9
3.1281743e0 -6.92334e-1 1.6013763e-10 1.6013763e-10
3.3333012e0 -6.92334e-1 1.5017685e-11 1.5017685e-11
3.5384282e0 -6.92334e-1 1.0637756e-12 1.0637756e-12
3.7435551e0 -6.92334e-1 5.6928345e-14 5.6928345e-14
3.9486821e0 -6.92334e-1 2.3008636e-15 2.3008636e-15
4.153809e0 -6.92334e-1 7.0318817e-17 7.0318817e-17
4.358936e0 -6.92334e-1 1.6225815e-18 1.6225815e-18
4.564063e0 -6.92334e-1 2.8240952e-20 2.8240952e-20
4.7691899e0 -6.92334e-1 3.7186646e-22 3.7186646e-22
4.9743169e0 -6.92334e-1 3.7006927e-24 3.7006927e-24
5.1794438e0 -6.92334e-1 2.7778656e-26 2.7778656e-26
5.3845708e0 -6.92334e-1 1.5759048e-28 1.5759048e-28
5.5896977e0 -6.92334e-1 6.7503967e-31 6.7503967e-31
5.7948247e0 -6.92334e-1 2.1874664e-33 2.1874664e-33
5.9999516e0 -6.92334e-1 5.346814e-36 5.346814e-36

-2.0e0 -4.87207e-1 3.5464096e-23 3.5464096e-23
-1.794873e0 -4.87207e-1 3.694223e-21 3.694223e-21
-1.5897461e0 -4.87207e-1 2.9084244e-19 2.9084244e-19
-1.3846191e0 -4.87207e-1 1.7271072e-17 1.7271072e-17
-1.1794922e0 -4.87207e-1 7.7669357e-16 7.7669357e-16
-9.743652e-1 -4.87207e-1 2.6318802e-14 2.6318802e-14
-7.692382e-1 -4.87207e-1 6.7404556e-13 6.7404556e-13
-5.641112e-1 -4.87207e-1 1.3045364e-11 1.3045364e-11
-3.589842e-1 -4.87207e-1 1.9074387e-10 1.9074387e-10
-1.5385721e-1 -4.87207e-1 2.106636e-9 2.106636e-9
5.126979e-2 -4.87207e-1 1.7575241e-8 1.7575241e-8
2.5639679e-1 -4.87207e-1 1.1077423e-7 1.1077423e-7
4.6152379e-1 -4.87207e-1 5.2731949e-7 5.2731949e-7
6.6665079e-1 -4.87207e-1 1.8961761e-6 1.8961761e-6
8.7177779e-1 -4.87207e-1 5.1512497e-6 5.1512497e-6
1.07690479e0 -4.87207e-1 1.0571167e-5 1.0571167e-5
1.2820317e0 -4.87207e-1 1.6387756e-5 1.6387756e-5
1.4871587e0 -4.87207e-1 1.9187103e-5 1.9187103e-5
1.6922856e0 -4.87207e-1 1.6973206e-5 1.6973206e-5
1.8974126e0 -4.87207e-1 1.1340164e-5 1.1340164e-5
2.1025395e0 -4.87207e-1 5.723294e-6 5.723294e-6
2.3076665e0 -4.87207e-1 2.1822174e-6 2.1822174e-6
2.5127934e0 -4.87207e-1 6.2860077e-7 6.2860077e-7
2.7179204e0 -4.87207e-1 1.3675476e-7 1.3675476e-7
2.9230473e0 -4.87207e-1 2.2472473e-8 2.2472473e-8
3.1281743e0 -4.87207e-1 2.7901428e-9 2.7901428e-9
3.3333012e0 -4.87207e-1 2.6163422e-10 2.6163422e-10
3.5384282e0 -4.87207e-1 1.8534439e-11 1.8534439e-11
3.7435551e0 -4.87207e-1 9.9187973e-13 9.9187973e-13
3.9486821e0 -4.87207e-1 4.0096649e-14 4.0096649e-14
4.153809e0 -4.87207e-1 1.2254044e-15 1.2254044e-15
4.358936e0 -4.87207e-1 2.8247925e-17 2.8247925e-17
4.564063e0 -4.87207e-1 4.921524e-19 4.921524e-19
4.7691899e0 -4.87207e-1 6.4804062e-21 6.4804062e-21
4.9743169e0 -4.87207e-1 6.4491318e-23 6.4491318e-23
5.1794438e0 -4.87207e-1 4.8409439e-25 4.8409439e-25
5.3845708e0 -4.87207e-1 2.7435669e-27 2.7435669e-27
5.5896977e0 -4.87207e-1 1.176355e-29 1.176355e-29
5.7948247e0 -4.87207e-1 3.808258e-32 3.808258e-32
5.9999516e0 -4.87207e-1 9.3178238e-35 9.3178238e-35

-2.0e0 -2.8208e-1 4.6662369e-22 4.6662369e-22
-1.794873e0 -2.8208e-1 4.8607849e-20 4.8607849e-20
-1.5897461e0 -2.8208e-1 3.826802e-18 3.826802e-18
-1.3846191e0 -2.8208e-1 2.2746948e-16 2.2746948e-16
-1.1794922e0 -2.8208e-1 1.02193e-14 1.02193e-14
-9.743652e-1 -2.8208e-1 3.4619324e-13 3.4619324e-13
-7.692382e-1 -2.8208e-1 8.8714981e-12 8.8714981e-12
-5.641112e-1 -2.8208e-1 1.7169785e-10 1.7169785e-10
-3.589842e-1 -2.8208e-1 2.5102814e-9 2.5102814e-9
-1.5385721e-1 -2.8208e-1 2.7726563e-8 2.7726563e-8
5.126979e-2 -2.8208e-1 2.3129395e-7 2.3129395e-7
2.5639679e-1 -2.8208e-1 1.4578094e-6 1.4578094e-6
4.6152379e-1 -2.8208e-1 6.9396286e-6 6.9396286e-6
6.6665079e-1 -2.8208e-1 2.4959137e-5 2.4959137e-5
8.7177779e-1 -2.8208e-1 6.7792831e-5 6.7792831e-5
1.07690479e0 -2.8208e-1 1.391217e-4 1.391217e-4
1.2820317e0 -2.8208e-1 2.156723e-4 2.156723e-4
1.4871587e0 -2.8208e-1 2.5253418e-4 2.5253418e-4
1.6922856e0 -2.8208e-1 2.2337509e-4 2.2337509e-4
1.8974126e0 -2.8208e-1 1.4925385e-4 1.4925385e-4
2.1025395e0 -2.8208e-1 7.5335861e-5 7.5335861e-5
2.3076665e0 -2.8208e-1 2.8724274e-5 2.8724274e-5
2.5127934e0 -2.8208e-1 8.2726517e-6 8.2726517e-6
2.7179204e0 -2.8208e-1 1.7997406e-6 1.7997406e-6
2.9230473e0 -2.8208e-1 2.9580154e-7 2.9580154e-7
3.1281743e0 -2.8208e-1 3.6718994e-8 3.6718994e-8
3.3333012e0 -2.8208e-1 3.4438629e-9 3.4438629e-9
3.5384282e0 -2.8208e-1 2.4394516e-10 2.4394516e-10
3.7435551e0 -2.8208e-1 1.3055649e-11 1.3055649e-11
3.9486821e0 -2.8208e-1 5.2768219e-13 5.2768219e-13
4.153809e0 -2.8208e-1 1.613971e-14 1.613971e-14
4.358936e0 -2.8208e-1 3.7205109e-16 3.7205109e-16
4.564063e0 -2.8208e-1 6.475528e-18 6.475528e-18
4.7691899e0 -2.8208e-1 8.526706e-20 8.526706e-20
4.9743169e0 -2.8208e-1 8.485521e-22 8.485521e-22
5.1794438e0 -2.8208e-1 6.3695099e-24 6.3695099e-24
5.3845708e0 -2.8208e-1 3.6098862e-26 3.6098862e-26
5.5896977e0 -2.8208e-1 1.5478027e-28 1.5478027e-28
5.7948247e0 -2.8208e-1 5.0157959e-31 5.0157959e-31
5.9999516e0 -2.8208e-1 1.2259811e-33 1.2259811e-33

-2.0e0 -7.6953e-2 4.635643e-21 4.635643e-21
-1.794873e0 -7.6953e-2 4.8337006e-19 4.8337006e-19
-1.5897461e0 -7.6953e-2 3.8017273e-17 3.8017273e-17
-1.3846191e0 -7.6953e-2 2.2598068e-15 2.2598068e-15
-1.1794922e0 -7.6953e-2 1.0147095e-13 1.0147095e-13
-9.743652e-1 -7.6953e-2 3.4419525e-12 3.4419525e-12
-7.692382e-1 -7.6953e-2 8.8195007e-11 8.8195007e-11
-5.641112e-1 -7.6953e-2 1.7070908e-9 1.7070908e-9
-3.589842e-1 -7.6953e-2 2.4955307e-8 2.4955307e-8
-1.5385721e-1 -7.6953e-2 2.7566513e-7 2.7566513e-7
5.126979e-2 -7.6953e-2 2.2996277e-6 2.2996277e-6
2.5639679e-1 -7.6953e-2 1.4492722e-5 1.4492722e-5
4.6152379e-1 -7.6953e-2 6.8996262e-5 6.8996262e-5
6.6665079e-1 -7.6953e-2 2.4813034e-4 2.4813034e-4
8.7177779e-1 -7.6953e-2 6.7402191e-4 6.7402191e-4
1.07690479e0 -7.6953e-2 1.3830414e-3 1.3830414e-3
1.2820317e0 -7.6953e-2 2.1440567e-3 2.1440567e-3
1.4871587e0 -7.6953e-2 2.5105438e-3 2.5105438e-3
1.6922856e0 -7.6953e-2 2.220636e-3 2.220636e-3
1.8974126e0 -7.6953e-2 1.4839325e-3 1.4839325e-3
2.1025395e0 -7.6953e-2 7.4893524e-4 7.4893524e-4
2.3076665e0 -7.6953e-2 2.8556107e-4 2.8556107e-4
2.5127934e0 -7.6953e-2 8.2241226e-5 8.2241226e-5
2.7179204e0 -7.6953e-2 1.789357e-5 1.789357e-5
2.9230473e0 -7.6953e-2 2.9407135e-6 2.9407135e-6
3.1281743e0 -7.6953e-2 3.6507217e-7 3.6507217e-7
3.3333012e0 -7.6953e-2 3.4236816e-8 3.4236816e-8
3.5384282e0 -7.6953e-2 2.4251678e-9 2.4251678e-9
3.7435551e0 -7.6953e-2 1.2979416e-10 1.2979416e-10
3.9486821e0 -7.6953e-2 5.2464157e-12 5.2464157e-12
4.153809e0 -7.6953e-2 1.6021027e-13 1.6021027e-13
4.358936e0 -7.6953e-2 3.6998108e-15 3.6998108e-15
4.564063e0 -7.6953e-2 6.4459763e-17 6.4459763e-17
4.7691899e0 -7.6953e-2 8.487764e-19 8.487764e-19
4.9743169e0 -7.6953e-2 8.4382538e-21 8.4382538e-21
5.1794438e0 -7.6953e-2 6.3340149e-23 6.3340149e-23
5.3845708e0 -7.6953e-2 3.5934097e-25 3.5934097e-25
5.5896977e0 -7.6953e-2 1.5391861e-27 1.5391861e-27
5.7948247e0 -7.6953e-2 4.9828659e-30 4.9828659e-30
5.9999516e0 -7.6953e-2 1.2191605e-32 1.2191605e-32

-2.0e0 1.2817401e-1 3.4875427e-20 3.4875427e-20
-1.794873e0 1.2817401e-1 3.6328644e-18 3.6328644e-18
-1.5897461e0 1.2817401e-1 2.8572968e-16 2.8572968e-16
-1.3846191e0 1.2817401e-1 1.6984116e-14 1.6984116e-14
-1.1794922e0 1.2817401e-1 7.621138e-13 7.621138e-13
-9.743652e-1 1.2817401e-1 2.5850693e-11 2.5850693e-11
-7.692382e-1 1.2817401e-1 6.6231628e-10 6.6231628e-10
-5.641112e-1 1.2817401e-1 1.2818481e-8 1.2818481e-8
-3.589842e-1 1.2817401e-1 1.8742554e-7 1.8742554e-7
-1.5385721e-1 1.2817401e-1 2.0699677e-6 2.0699677e-6
5.126979e-2 1.2817401e-1 1.727124e-5 1.727124e-5
2.5639679e-1 1.2817401e-1 1.0885788e-4 1.0885788e-4
4.6152379e-1 1.2817401e-1 5.1819412e-4 5.1819412e-4
6.6665079e-1 1.2817401e-1 1.8635666e-3 1.8635666e-3
8.7177779e-1 1.2817401e-1 5.0622192e-3 5.0622192e-3
1.07690479e0 1.2817401e-1 1.0387283e-2 1.0387283e-2
1.2820317e0 1.2817401e-1 1.610289e-2 1.610289e-2
1.4871587e0 1.2817401e-1 1.88555e-2 1.88555e-2
1.6922856e0 1.2817401e-1 1.6678131e-2 1.6678131e-2
1.8974126e0 1.2817401e-1 1.1142822e-2 1.1142822e-2
2.1025395e0 1.2817401e-1 5.6254684e-3 5.6254684e-3
2.3076665e0 1.2817401e-1 2.1444763e-3 2.1444763e-3
2.5127934e0 1.2817401e-1 6.1767471e-4 6.1767471e-4
2.7179204e0 1.2817401e-1 1.3438919e-4 1.3438919e-4
2.9230473e0 1.2817401e-1 2.2084e-5 2.2084e-5
3.1281743e0 1.2817401e-1 2.7418716e-6 2.7418716e-6
3.3333012e0 1.2817401e-1 2.5713531e-7 2.5713531e-7
3.5384282e0 1.2817401e-1 1.8214157e-8 1.8214157e-8
3.7435551e0 1.2817401e-1 9.7462082e-10 9.7462082e-10
3.9486821e0 1.2817401e-1 3.9399063e-11 3.9399063e-11
4.153809e0 1.2817401e-1 1.2029984e-12 1.2029984e-12
4.358936e0 1.2817401e-1 2.7779282e-14 2.7779282e-14
4.564063e0 1.2817401e-1 4.83974e-16 4.83974e-16
4.7691899e0 1.2817401e-1 6.3664276e-18 6.3664276e-18
4.9743169e0 1.2817401e-1 6.329335e-20 6.329335e-20
5.1794438e0 1.2817401e-1 4.7604797e-22 4.7604797e-22
5.3845708e0 1.2817401e-1 2.6979828e-24 2.6979828e-24
5.5896977e0 1.2817401e-1 1.1568039e-26 1.1568039e-26
5.7948247e0 1.2817401e-1 3.745015e-29 3.745015e-29
5.9999516e0 1.2817401e-1 9.1630295e-32 9.1630295e-32

-2.0e0 3.3330101e-1 1.97706e-19 1.97706e-19
-1.794873e0 3.3330101e-1 2.0594574e-17 2.0594574e-17
-1.5897461e0 3.3330101e-1 1.619751e-15 1.619751e-15
-1.3846191e0 3.3330101e-1 9.6282791e-14 9.6282791e-14
-1.1794922e0 3.3330101e-1 4.3233795e-12 4.3233795e-12
-9.743652e-1 3.3330101e-1 1.4664978e-10 1.4664978e-10
-7.692382e-1 3.3330101e-1 3.757669e-9 3.757669e-9
-5.641112e-1 3.3330101e-1 7.273349e-8 7.273349e-8
-3.589842e-1 3.3330101e-1 1.0632477e-6 1.0632477e-6
-1.5385721e-1 3.3330101e-1 1.1745117e-5 1.1745117e-5
5.126979e-2 3.3330101e-1 9.7969421e-5 9.7969421e-5
2.5639679e-1 3.3330101e-1 6.1748764e-4 6.1748764e-4
4.6152379e-1 3.3330101e-1 2.939656e-3 2.939656e-3
6.6665079e-1 3.3330101e-1 1.0571884e-2 1.0571884e-2
8.7177779e-1 3.3330101e-1 2.8717468e-2 2.8717468e-2
1.07690479e0 3.3330101e-1 5.8927567e-2 5.8927567e-2
1.2820317e0 3.3330101e-1 9.135086e-2 9.135086e-2
1.4871587e0 3.3330101e-1 1.0696442e-1 1.0696442e-1
1.6922856e0 3.3330101e-1 9.4613571e-2 9.4613571e-2
1.8974126e0 3.3330101e-1 6.3225876e-2 6.3225876e-2
2.1025395e0 3.3330101e-1 3.1909393e-2 3.1909393e-2
2.3076665e0 3.3330101e-1 1.2166656e-2 1.2166656e-2
2.5127934e0 3.3330101e-1 3.503952e-3 3.503952e-3
2.7179204e0 3.3330101e-1 7.6231018e-4 7.6231018e-4
2.9230473e0 3.3330101e-1 1.2529175e-4 1.2529175e-4
3.1281743e0 3.3330101e-1 1.5554245e-5 1.5554245e-5
3.3333012e0 3.3330101e-1 1.458693e-6 1.458693e-6
3.5384282e0 3.3330101e-1 1.0332611e-7 1.0332611e-7
3.7435551e0 3.3330101e-1 5.5300201e-9 5.5300201e-9
3.9486821e0 3.3330101e-1 2.2350677e-10 2.2350677e-10
4.153809e0 3.3330101e-1 6.8259964e-12 6.8259964e-12
4.358936e0 3.3330101e-1 1.574469e-13 1.574469e-13
4.564063e0 3.3330101e-1 2.743631e-15 2.743631e-15
4.7691899e0 3.3330101e-1 3.6090866e-17 3.6090866e-17
4.9743169e0 3.3330101e-1 3.5952164e-19 3.5952164e-19
5.1794438e0 3.3330101e-1 2.6986908e-21 2.6986908e-21
5.3845708e0 3.3330101e-1 1.5310059e-23 1.5310059e-23
5.5896977e0 3.3330101e-1 6.5580368e-26 6.5580368e-26
5.7948247e0 3.3330101e-1 2.1230133e-28 2.1230133e-28
5.9999516e0 3.3330101e-1 5.1944427e-31 5.1944427e-31

-2.0e0 5.3842801e-1 8.4707718e-19 8.4707718e-19
-1.794873e0 5.3842801e-1 8.8325546e-17 8.8325546e-17
-1.5897461e0 5.3842801e-1 6.946843e-15 6.946843e-15
-1.3846191e0 5.3842801e-1 4.12603e-13 4.12603e-13
-1.1794922e0 5.3842801e-1 1.8527008e-11 1.8527008e-11
-9.743652e-1 5.3842801e-1 6.284497e-10 6.284497e-10
-7.692382e-1 5.3842801e-1 1.6104263e-8 1.6104263e-8
-5.641112e-1 5.3842801e-1 3.1168579e-7 3.1168579e-7
-3.589842e-1 5.3842801e-1 4.5569275e-6 4.5569275e-6
-1.5385721e-1 5.3842801e-1 5.0322159e-5 5.0322159e-5
5.126979e-2 5.3842801e-1 4.1987534e-4 4.1987534e-4
2.5639679e-1 5.3842801e-1 2.646109e-3 2.646109e-3
4.6152379e-1 5.3842801e-1 1.2597382e-2 1.2597382e-2
6.6665079e-1 5.3842801e-1 4.530458e-2 4.530458e-2
8.7177779e-1 5.3842801e-1 1.2306335e-1 1.2306335e-1
1.07690479e0 5.3842801e-1 2.525499e-1 2.525499e-1
1.2820317e0 5.3842801e-1 3.9145798e-1 3.9145798e-1
1.4871587e0 5.3842801e-1 4.583786e-1 4.583786e-1
1.6922856e0 5.3842801e-1 4.0544861e-1 4.0544861e-1
1.8974126e0 5.3842801e-1 2.709433e-1 2.709433e-1
2.1025395e0 5.3842801e-1 1.3675644e-1 1.3675644e-1
2.3076665e0 5.3842801e-1 5.2143784e-2 5.2143784e-2
2.5127934e0 5.3842801e-1 1.5015518e-2 1.5015518e-2
2.7179204e0 5.3842801e-1 3.2671005e-3 3.2671005e-3
2.9230473e0 5.3842801e-1 5.3692474e-4 5.3692474e-4
3.1281743e0 5.3842801e-1 6.6656616e-5 6.6656616e-5
3.3333012e0 5.3842801e-1 6.251117e-6 6.251117e-6
3.5384282e0 5.3842801e-1 4.4279419e-7 4.4279419e-7
3.7435551e0 5.3842801e-1 2.3698166e-8 2.3698166e-8
3.9486821e0 5.3842801e-1 9.5790329e-10 9.5790329e-10
4.153809e0 5.3842801e-1 2.9251495e-11 2.9251495e-11
4.358936e0 5.3842801e-1 6.7472046e-13 6.7472046e-13
4.564063e0 5.3842801e-1 1.1754974e-14 1.1754974e-14
4.7691899e0 5.3842801e-1 1.5478317e-16 1.5478317e-16
4.9743169e0 5.3842801e-1 1.5388321e-18 1.5388321e-18
5.1794438e0 5.3842801e-1 1.156247e-20 1.156247e-20
5.3845708e0 5.3842801e-1 6.5597e-23 6.5597e-23
5.5896977e0 5.3842801e-1 2.8125702e-25 2.8125702e-25
5.7948247e0 5.3842801e-1 9.1053253e-28 9.1053253e-28
5.9999516e0 5.3842801e-1 2.2255447e-30 2.2255447e-30

-2.0e0 7.4355501e-1 2.7429138e-18 2.7429138e-18
-1.794873e0 7.4355501e-1 2.8572968e-16 2.8572968e-16
-1.5897461e0 7.4355501e-1 2.2494858e-14 2.2494858e-14
-1.3846191e0 7.4355501e-1 1.3357956e-12 1.3357956e-12
-1.1794922e0 7.4355501e-1 5.9982071e-11 5.9982071e-11
-9.743652e-1 7.4355501e-1 2.0345673e-9 2.0345673e-9
-7.692382e-1 7.4355501e-1 5.2127853e-8 5.2127853e-8
-5.641112e-1 7.4355501e-1 1.0088638e-6 1.0088638e-6
-3.589842e-1 7.4355501e-1 1.4751617e-5 1.4751617e-5
-1.5385721e-1 7.4355501e-1 1.6291855e-4 1.6291855e-4
5.126979e-2 7.4355501e-1 1.3592056e-3 1.3592056e-3
2.5639679e-1 7.4355501e-1 8.5660538e-3 8.5660538e-3
4.6152379e-1 7.4355501e-1 4.0784576e-2 4.0784576e-2
6.6665079e-1 7.4355501e-1 1.4664154e-1 1.4664154e-1
8.7177779e-1 7.4355501e-1 3.9838058e-1 3.9838058e-1
1.07690479e0 7.4355501e-1 8.1750351e-1 8.1750351e-1
1.2820317e0 7.4355501e-1 1.2671997e0 1.2671997e0
1.4871587e0 7.4355501e-1 1.4832993e0 1.4832993e0
1.6922856e0 7.4355501e-1 1.3123001e0 1.3123001e0
1.8974126e0 7.4355501e-1 8.7700394e-1 8.7700394e-1
2.1025395e0 7.4355501e-1 4.4264587e-1 4.4264587e-1
2.3076665e0 7.4355501e-1 1.6878128e-1 1.6878128e-1
2.5127934e0 7.4355501e-1 4.8613678e-2 4.8613678e-2
2.7179204e0 7.4355501e-1 1.0575989e-2 1.0575989e-2
2.9230473e0 7.4355501e-1 1.7380951e-3 1.7380951e-3
3.1281743e0 7.4355501e-1 2.1575684e-4 2.1575684e-4
3.3333012e0 7.4355501e-1 2.0233444e-5 2.0233444e-5
3.5384282e0 7.4355501e-1 1.4335281e-6 1.4335281e-6
3.7435551e0 7.4355501e-1 7.6707092e-8 7.6707092e-8
3.9486821e0 7.4355501e-1 3.1012085e-9 3.1012085e-9
4.153809e0 7.4355501e-1 9.468486e-11 9.468486e-11
4.358936e0 7.4355501e-1 2.183937e-12 2.183937e-12
4.564063e0 7.4355501e-1 3.8057144e-14 3.8057144e-14
4.7691899e0 7.4355501e-1 5.0121643e-16 5.0121643e-16
4.9743169e0 7.4355501e-1 4.982956e-18 4.982956e-18
5.1794438e0 7.4355501e-1 3.7441391e-20 3.7441391e-20
5.3845708e0 7.4355501e-1 2.1241165e-22 2.1241165e-22
5.5896977e0 7.4355501e-1 9.1075455e-25 9.1075455e-25
5.7948247e0 7.4355501e-1 2.9483795e-27 2.9483795e-27
5.9999516e0 7.4355501e-1 7.206778e-30 7.206778e-30

-2.0e0 9.48682e-1 6.7062546e-18 6.7062546e-18
-1.794873e0 9.48682e-1 6.9857239e-16 6.9857239e-16
-1.5897461e0 9.48682e-1 5.4942307e-14 5.4942307e-14
-1.3846191e0 9.48682e-1 3.2665268e-12 3.2665268e-12
-1.1794922e0 9.48682e-1 1.466626e-10 1.466626e-10
-9.743652e-1 9.48682e-1 4.9748154e-9 4.9748154e-9
-7.692382e-1 9.48682e-1 1.2745758e-7 1.2745758e-7
-5.641112e-1 9.48682e-1 2.4671005e-6 2.4671005e-6
-3.589842e-1 9.48682e-1 3.6073181e-5 3.6073181e-5
-1.5385721e-1 9.48682e-1 3.9839706e-4 3.9839706e-4
5.126979e-2 9.48682e-1 3.3237442e-3 3.3237442e-3
2.5639679e-1 9.48682e-1 2.0949081e-2 2.0949081e-2
4.6152379e-1 9.48682e-1 9.9734085e-2 9.9734085e-2
6.6665079e-1 9.48682e-1 3.5861374e-1 3.5861374e-1
8.7177779e-1 9.48682e-1 9.7419586e-1 9.7419586e-1
1.07690479e0 9.48682e-1 1.9994003e0 1.9994003e0
1.2820317e0 9.48682e-1 3.0996994e0 3.0996994e0
1.4871587e0 9.48682e-1 3.6287994e0 3.6287994e0
1.6922856e0 9.48682e-1 3.2097e0 3.2097e0
1.8974126e0 9.48682e-1 2.1445007e0 2.1445007e0
2.1025395e0 9.48682e-1 1.0822006e0 1.0822006e0
2.3076665e0 9.48682e-1 4.1270264e-1 4.1270264e-1
2.5127934e0 9.48682e-1 1.1887527e-1 1.1887527e-1
2.7179204e0 9.48682e-1 2.5862518e-2 2.5862518e-2
2.9230473e0 9.48682e-1 4.2499573e-3 4.2499573e-3
3.1281743e0 9.48682e-1 5.2771408e-4 5.2771408e-4
3.3333012e0 9.48682e-1 4.9489166e-5 4.9489166e-5
3.5384282e0 9.48682e-1 3.5055511e-6 3.5055511e-6
3.7435551e0 9.48682e-1 1.8757797e-7 1.8757797e-7
3.9486821e0 9.48682e-1 7.5829651e-9 7.5829651e-9
4.153809e0 9.48682e-1 2.3153687e-10 2.3153687e-10
4.358936e0 9.48682e-1 5.3406235e-12 5.3406235e-12
4.564063e0 9.48682e-1 9.3064255e-14 9.3064255e-14
4.7691899e0 9.48682e-1 1.2254044e-15 1.2254044e-15
4.9743169e0 9.48682e-1 1.2182892e-17 1.2182892e-17
5.1794438e0 9.48682e-1 9.1540634e-20 9.1540634e-20
5.3845708e0 9.48682e-1 5.1932587e-22 5.1932587e-22
5.5896977e0 9.48682e-1 2.2266693e-24 2.2266693e-24
5.7948247e0 9.48682e-1 7.2085938e-27 7.2085938e-27
5.9999516e0 9.48682e-1 1.763713e-29 1.763713e-29

-2.0e0 1.153809e0 1.2391708e-17 1.2391708e-17
-1.794873e0 1.153809e0 1.2908157e-15 1.2908157e-15
-1.5897461e0 1.153809e0 1.0150116e-13 1.0150116e-13
-1.3846191e0 1.153809e0 6.0342087e-12 6.0342087e-12
-1.1794922e0 1.153809e0 2.7092651e-10 2.7092651e-10
-9.743652e-1 1.153809e0 9.1907318e-9 9.1907318e-9
-7.692382e-1 1.153809e0 2.3547455e-7 2.3547455e-7
-5.641112e-1 1.153809e0 4.557373e-6 4.557373e-6
-3.589842e-1 1.153809e0 6.6637299e-5 6.6637299e-5
-1.5385721e-1 1.153809e0 7.3594421e-4 7.3594421e-4
5.126979e-2 1.153809e0 6.1399185e-3 6.1399185e-3
2.5639679e-1 1.153809e0 3.8690811e-2 3.8690811e-2
4.6152379e-1 1.153809e0 1.842334e-1 1.842334e-1
6.6665079e-1 1.153809e0 6.6244064e-1 6.6244064e-1
8.7177779e-1 1.153809e0 1.7992996e0 1.7992996e0
1.07690479e0 1.153809e0 3.6938004e0 3.6938004e0
1.2820317e0 1.153809e0 5.7253006e0 5.7253006e0
1.4871587e0 1.153809e0 6.7046005e0 6.7046005e0
1.6922856e0 1.153809e0 5.9302994e0 5.9302994e0
1.8974126e0 1.153809e0 3.9619995e0 3.9619995e0
2.1025395e0 1.153809e0 1.9994003e0 1.9994003e0
2.3076665e0 1.153809e0 7.6235764e-1 7.6235764e-1
2.5127934e0 1.153809e0 2.1959854e-1 2.1959854e-1
2.7179204e0 1.153809e0 4.7775116e-2 4.7775116e-2
2.9230473e0 1.153809e0 7.8507355e-3 7.8507355e-3
3.1281743e0 1.153809e0 9.746466e-4 9.746466e-4
3.3333012e0 1.153809e0 9.1401398e-5 9.1401398e-5
3.5384282e0 1.153809e0 6.4756546e-6 6.4756546e-6
3.7435551e0 1.153809e0 3.465039e-7 3.465039e-7
3.9486821e0 1.153809e0 1.4007355e-8 1.4007355e-8
4.153809e0 1.153809e0 4.2770691e-10 4.2770691e-10
4.358936e0 1.153809e0 9.8655151e-12 9.8655151e-12
4.564063e0 1.153809e0 1.7191101e-13 1.7191101e-13
4.7691899e0 1.153809e0 2.2643188e-15 2.2643188e-15
4.9743169e0 1.153809e0 2.2488907e-17 2.2488907e-17
5.1794438e0 1.153809e0 1.691481e-19 1.691481e-19
5.3845708e0 1.153809e0 9.5865524e-22 9.5865524e-22
5.5896977e0 1.153809e0 4.1104065e-24 4.1104065e-24
5.7948247e0 1.153809e0 1.3306549e-26 1.3306549e-26
5.9999516e0 1.153809e0 3.2557648e-29 3.2557648e-29

-2.0e0 1.358936e0 1.7271072e-17 1.7271072e-17
-1.794873e0 1.358936e0 1.8008575e-15 1.8008575e-15
-1.5897461e0 1.358936e0 1.416394e-13 1.416394e-13
-1.3846191e0 1.358936e0 8.4194733e-12 8.4194733e-12
-1.1794922e0 1.358936e0 3.7802338e-10 3.7802338e-10
-9.743652e-1 1.358936e0 1.2823502e-8 1.2823502e-8
-7.692382e-1 1.358936e0 3.2855286e-7 3.2855286e-7
-5.641112e-1 1.358936e0 6.360138e-6 6.360138e-6
-3.589842e-1 1.358936e0 9.2978317e-5 9.2978317e-5
-1.5385721e-1 1.358936e0 1.0268372e-3 1.0268372e-3
5.126979e-2 1.358936e0 8.5669495e-3 8.5669495e-3
2.5639679e-1 1.358936e0 5.3995758e-2 5.3995758e-2
4.6152379e-1 1.358936e0 2.5705917e-1 2.5705917e-1
6.6665079e-1 1.358936e0 9.2435104e-1 9.2435104e-1
8.7177779e-1 1.358936e0 2.5115997e0 2.5115997e0
1.07690479e0 1.358936e0 5.1541e0 5.1541e0
1.2820317e0 1.358936e0 7.9889008e0 7.9889008e0
1.4871587e0 1.358936e0 9.3552002e0 9.3552002e0
1.6922856e0 1.358936e0 8.275e0 8.275e0
1.8974126e0 1.358936e0 5.5293e0 5.5293e0
2.1025395e0 1.358936e0 2.7904999e0 2.7904999e0
2.3076665e0 1.358936e0 1.0632004e0 1.0632004e0
2.5127934e0 1.358936e0 3.0640366e-1 3.0640366e-1
2.7179204e0 1.358936e0 6.6660645e-2 6.6660645e-2
2.9230473e0 1.358936e0 1.095607e-2 1.095607e-2
3.1281743e0 1.358936e0 1.3601517e-3 1.3601517e-3
3.3333012e0 1.358936e0 1.2755371e-4 1.2755371e-4
3.5384282e0 1.358936e0 9.0344315e-6 9.0344315e-6
3.7435551e0 1.358936e0 4.8347168e-7 4.8347168e-7
3.9486821e0 1.358936e0 1.9544464e-8 1.9544464e-8
4.153809e0 1.358936e0 5.968399e-10 5.968399e-10
4.358936e0 1.358936e0 1.3767746e-11 1.3767746e-11
4.564063e0 1.358936e0 2.3986633e-13 2.3986633e-13
4.7691899e0 1.358936e0 3.1622528e-15 3.1622528e-15
4.9743169e0 1.358936e0 3.1406906e-17 3.1406906e-17
5.1794438e0 1.358936e0 2.3598831e-19 2.3598831e-19
5.3845708e0 1.358936e0 1.338771e-21 1.338771e-21
5.5896977e0 1.358936e0 5.7346649e-24 5.7346649e-24
5.7948247e0 1.358936e0 1.8564789e-26 1.8564789e-26
5.9999516e0 1.358936e0 4.5422882e-29 4.5422882e-29

-2.0e0 1.564063e0 1.8229248e-17 1.8229248e-17
-1.794873e0 1.564063e0 1.8989014e-15 1.8989014e-15
-1.5897461e0 1.564063e0 1.4930313e-13 1.4930313e-13
-1.3846191e0 1.564063e0 8.8742142e-12 8.8742142e-12
-1.1794922e0 1.564063e0 3.9847244e-10 3.9847244e-10
-9.743652e-1 1.564063e0 1.3515976e-8 1.3515976e-8
-7.692382e-1 1.564063e0 3.4636658e-7 3.4636658e-7
-5.641112e-1 1.564063e0 6.7036774e-6 6.7036774e-6
-3.589842e-1 1.564063e0 9.8008163e-5 9.8008163e-5
-1.5385721e-1 1.564063e0 1.082309e-3 1.082309e-3
5.126979e-2 1.564063e0 9.030481e-3 9.030481e-3
2.5639679e-1 1.564063e0 5.6912445e-2 5.6912445e-2
4.6152379e-1 1.564063e0 2.709433e-1 2.709433e-1
6.6665079e-1 1.564063e0 9.7431366e-1 9.7431366e-1
8.7177779e-1 1.564063e0 2.6464996e0 2.6464996e0
1.07690479e0 1.564063e0 5.4322998e0 5.4322998e0
1.2820317e0 1.564063e0 8.4210007e0 8.4210007e0
1.4871587e0 1.564063e0 9.8604004e0 9.8604004e0
1.6922856e0 1.564063e0 8.7220993e0 8.7220993e0
1.8974126e0 1.564063e0 5.8272995e0 5.8272995e0
2.1025395e0 1.564063e0 2.9416e0 2.9416e0
2.3076665e0 1.564063e0 1.1212006e0 1.1212006e0
2.5127934e0 1.564063e0 3.2295181e-1 3.2295181e-1
2.7179204e0 1.564063e0 7.0268051e-2 7.0268051e-2
2.9230473e0 1.564063e0 1.1547806e-2 1.1547806e-2
3.1281743e0 1.564063e0 1.433612e-3 1.433612e-3
3.3333012e0 1.564063e0 1.3444305e-4 1.3444305e-4
3.5384282e0 1.564063e0 9.5234009e-6 9.5234009e-6
3.7435551e0 1.564063e0 5.0968552e-7 5.0968552e-7
3.9486821e0 1.564063e0 2.059996e-8 2.059996e-8
4.153809e0 1.564063e0 6.2913925e-10 6.2913925e-10
4.358936e0 1.564063e0 1.4511322e-11 1.4511322e-11
4.564063e0 1.564063e0 2.5282425e-13 2.5282425e-13
4.7691899e0 1.564063e0 3.3310501e-15 3.3310501e-15
4.9743169e0 1.564063e0 3.3083511e-17 3.3083511e-17
5.1794438e0 1.564063e0 2.4883087e-19 2.4883087e-19
5.3845708e0 1.564063e0 1.4102386e-21 1.4102386e-21
5.5896977e0 1.564063e0 6.0467224e-24 6.0467224e-24
5.7948247e0 1.564063e0 1.9594818e-26 1.9594818e-26
5.9999516e0 1.564063e0 4.7895142e-29 4.7895142e-29

-2.0e0 1.7691899e0 1.4512634e-17 1.4512634e-17
-1.794873e0 1.7691899e0 1.5102417e-15 1.5102417e-15
-1.5897461e0 1.7691899e0 1.1886414e-13 1.1886414e-13
-1.3846191e0 1.7691899e0 7.0663696e-12 7.0663696e-12
-1.1794922e0 1.7691899e0 3.172969e-10 3.172969e-10
-9.743652e-1 1.7691899e0 1.0762604e-8 1.0762604e-8
-7.692382e-1 1.7691899e0 2.7575058e-7 2.7575058e-7
-5.641112e-1 1.7691899e0 5.3368942e-6 5.3368942e-6
-3.589842e-1 1.7691899e0 7.8035126e-5 7.8035126e-5
-1.5385721e-1 1.7691899e0 8.6183456e-4 8.6183456e-4
5.126979e-2 1.7691899e0 7.1907837e-3 7.1907837e-3
2.5639679e-1 1.7691899e0 4.5317932e-2 4.5317932e-2
4.6152379e-1 1.7691899e0 2.1574677e-1 2.1574677e-1
6.6665079e-1 1.7691899e0 7.7577866e-1 7.7577866e-1
8.7177779e-1 1.7691899e0 2.1074005e0 2.1074005e0
1.07690479e0 1.7691899e0 4.325e0 4.325e0
1.2820317e0 1.7691899e0 6.7054993e0 6.7054993e0
1.4871587e0 1.7691899e0 7.8518997e0 7.8518997e0
1.6922856e0 1.7691899e0 6.9445999e0 6.9445999e0
1.8974126e0 1.7691899e0 4.6399994e0 4.6399994e0
2.1025395e0 1.7691899e0 2.3414993e0 2.3414993e0
2.3076665e0 1.7691899e0 8.9279556e-1 8.9279556e-1
2.5127934e0 1.7691899e0 2.5716125e-1 2.5716125e-1
2.7179204e0 1.7691899e0 5.5947449e-2 5.5947449e-2
2.9230473e0 1.7691899e0 9.1945328e-3 9.1945328e-3
3.1281743e0 1.7691899e0 1.1415497e-3 1.1415497e-3
3.3333012e0 1.7691899e0 1.0705414e-4 1.0705414e-4
3.5384282e0 1.7691899e0 7.583339e-6 7.583339e-6
3.7435551e0 1.7691899e0 4.057727e-7 4.057727e-7
3.9486821e0 1.7691899e0 1.6403397e-8 1.6403397e-8
4.153809e0 1.7691899e0 5.0087173e-10 5.0087173e-10
4.358936e0 1.7691899e0 1.1552765e-11 1.1552765e-11
4.564063e0 1.7691899e0 2.0131699e-13 2.0131699e-13
4.7691899e0 1.7691899e0 2.6519165e-15 2.6519165e-15
4.9743169e0 1.7691899e0 2.6364456e-17 2.6364456e-17
5.1794438e0 1.7691899e0 1.9790085e-19 1.9790085e-19
5.3845708e0 1.7691899e0 1.1238571e-21 1.1238571e-21
5.5896977e0 1.7691899e0 4.818779e-24 4.818779e-24
5.7948247e0 1.7691899e0 1.5584152e-26 1.5584152e-26
5.9999516e0 1.7691899e0 3.8092178e-29 3.8092178e-29

-2.0e0 1.9743169e0 8.7236801e-18 8.7236801e-18
-1.794873e0 1.9743169e0 9.0872742e-16 9.0872742e-16
-1.5897461e0 1.9743169e0 7.150026e-14 7.150026e-14
-1.3846191e0 1.9743169e0 4.2500885e-12 4.2500885e-12
-1.1794922e0 1.9743169e0 1.9082047e-10 1.9082047e-10
-9.743652e-1 1.9743169e0 6.4733826e-9 6.4733826e-9
-7.692382e-1 1.9743169e0 1.6584991e-7 1.6584991e-7
-5.641112e-1 1.9743169e0 3.2105652e-6 3.2105652e-6
-3.589842e-1 1.9743169e0 4.6934189e-5 4.6934189e-5
-1.5385721e-1 1.9743169e0 5.1835373e-4 5.1835373e-4
5.126979e-2 1.9743169e0 4.3245377e-3 4.3245377e-3
2.5639679e-1 1.9743169e0 2.725682e-2 2.725682e-2
4.6152379e-1 1.9743169e0 1.297615e-1 1.297615e-1
6.6665079e-1 1.9743169e0 4.666069e-1 4.666069e-1
8.7177779e-1 1.9743169e0 1.2671997e0 1.2671997e0
1.07690479e0 1.9743169e0 2.6016006e0 2.6016006e0
1.2820317e0 1.9743169e0 4.0328995e0 4.0328995e0
1.4871587e0 1.9743169e0 4.7220993e0 4.7220993e0
1.6922856e0 1.9743169e0 4.1770004e0 4.1770004e0
1.8974126e0 1.9743169e0 2.7904999e0 2.7904999e0
2.1025395e0 1.9743169e0 1.4082e0 1.4082e0
2.3076665e0 1.9743169e0 5.3698975e-1 5.3698975e-1
2.5127934e0 1.9743169e0 1.5466995e-1 1.5466995e-1
2.7179204e0 1.9743169e0 3.3649567e-2 3.3649567e-2
2.9230473e0 1.9743169e0 5.5306519e-3 5.5306519e-3
3.1281743e0 1.9743169e0 6.8660446e-4 6.8660446e-4
3.3333012e0 1.9743169e0 6.4389969e-5 6.4389969e-5
3.5384282e0 1.9743169e0 4.5610733e-6 4.5610733e-6
3.7435551e0 1.9743169e0 2.4405457e-7 2.4405457e-7
3.9486821e0 1.9743169e0 9.8660995e-9 9.8660995e-9
4.153809e0 1.9743169e0 3.0128143e-10 3.0128143e-10
4.358936e0 1.9743169e0 6.9500015e-12 6.9500015e-12
4.564063e0 1.9743169e0 1.2108475e-13 1.2108475e-13
4.7691899e0 1.9743169e0 1.5956528e-15 1.5956528e-15
4.9743169e0 1.9743169e0 1.5863419e-17 1.5863419e-17
5.1794438e0 1.9743169e0 1.1907639e-19 1.1907639e-19
5.3845708e0 1.9743169e0 6.7622498e-22 6.7622498e-22
5.5896977e0 1.9743169e0 2.8936462e-24 2.8936462e-24
5.7948247e0 1.9743169e0 9.3771545e-27 9.3771545e-27
5.9999516e0 1.9743169e0 2.29198e-29 2.29198e-29

-2.0e0 2.1794438e0 3.963115e-18 3.963115e-18
-1.794873e0 2.1794438e0 4.1283081e-16 4.1283081e-16
-1.5897461e0 2.1794438e0 3.2501266e-14 3.2501266e-14
-1.3846191e0 2.1794438e0 1.9309799e-12 1.9309799e-12
-1.1794922e0 2.1794438e0 8.6708984e-11 8.6708984e-11
-9.743652e-1 2.1794438e0 2.9411087e-9 2.9411087e-9
-7.692382e-1 2.1794438e0 7.5354248e-8 7.5354248e-8
-5.641112e-1 2.1794438e0 1.4583893e-6 1.4583893e-6
-3.589842e-1 2.1794438e0 2.1324402e-5 2.1324402e-5
-1.5385721e-1 2.1794438e0 2.3550995e-4 2.3550995e-4
5.126979e-2 2.1794438e0 1.9648102e-3 1.9648102e-3
2.5639679e-1 2.1794438e0 1.2383896e-2 1.2383896e-2
4.6152379e-1 2.1794438e0 5.8957077e-2 5.8957077e-2
6.6665079e-1 2.1794438e0 2.1202316e-1 2.1202316e-1
8.7177779e-1 2.1794438e0 5.759114e-1 5.759114e-1
1.07690479e0 2.1794438e0 1.1811996e0 1.1811996e0
1.2820317e0 2.1794438e0 1.8324005e0 1.8324005e0
1.4871587e0 2.1794438e0 2.1453995e0 2.1453995e0
1.6922856e0 2.1794438e0 1.8973999e0 1.8973999e0
1.8974126e0 2.1794438e0 1.2671997e0 1.2671997e0
2.1025395e0 2.1794438e0 6.3991531e-1 6.3991531e-1
2.3076665e0 2.1794438e0 2.4398605e-1 2.4398605e-1
2.5127934e0 2.1794438e0 7.0274597e-2 7.0274597e-2
2.7179204e0 2.1794438e0 1.5288391e-2 1.5288391e-2
2.9230473e0 2.1794438e0 2.5128098e-3 2.5128098e-3
3.1281743e0 2.1794438e0 3.1194977e-4 3.1194977e-4
3.3333012e0 2.1794438e0 2.9254852e-5 2.9254852e-5
3.5384282e0 2.1794438e0 2.0722748e-6 2.0722748e-6
3.7435551e0 2.1794438e0 1.1088318e-7 1.1088318e-7
3.9486821e0 2.1794438e0 4.4825409e-9 4.4825409e-9
4.153809e0 2.1794438e0 1.3689774e-10 1.3689774e-10
4.358936e0 2.1794438e0 3.1576477e-12 3.1576477e-12
4.564063e0 2.1794438e0 5.5014084e-14 5.5014084e-14
4.7691899e0 2.1794438e0 7.2491272e-16 7.2491272e-16
4.9743169e0 2.1794438e0 7.2068481e-18 7.2068481e-18
5.1794438e0 2.1794438e0 5.4096817e-20 5.4096817e-20
5.3845708e0 2.1794438e0 3.0720505e-22 3.0720505e-22
5.5896977e0 2.1794438e0 1.3159012e-24 1.3159012e-24
5.7948247e0 2.1794438e0 4.2600082e-27 4.2600082e-27
5.9999516e0 2.1794438e0 1.0412292e-29 1.0412292e-29

-2.0e0 2.3845708e0 1.3620895e-18 1.3620895e-18
-1.794873e0 2.3845708e0 1.4174515e-16 1.4174515e-16
-1.5897461e0 2.3845708e0 1.114833e-14 1.114833e-14
-1.3846191e0 2.3845708e0 6.6281494e-13 6.6281494e-13
-1.1794922e0 2.3845708e0 2.975917e-11 2.975917e-11
-9.743652e-1 2.3845708e0 1.0094086e-9 1.0094086e-9
-7.692382e-1 2.3845708e0 2.5862518e-8 2.5862518e-8
-5.641112e-1 2.3845708e0 5.005986e-7 5.005986e-7
-3.589842e-1 2.3845708e0 7.319577e-6 7.319577e-6
-1.5385721e-1 2.3845708e0 8.0838867e-5 8.0838867e-5
5.126979e-2 2.3845708e0 6.744226e-4 6.744226e-4
2.5639679e-1 2.3845708e0 4.2499573e-3 4.2499573e-3
4.6152379e-1 2.3845708e0 2.0234726e-2 2.0234726e-2
6.6665079e-1 2.3845708e0 7.2763763e-2 7.2763763e-2
8.7177779e-1 2.3845708e0 1.9769043e-1 1.9769043e-1
1.07690479e0 2.3845708e0 4.0561203e-1 4.0561203e-1
1.2820317e0 2.3845708e0 6.287587e-1 6.287587e-1
1.4871587e0 2.3845708e0 7.3623703e-1 7.3623703e-1
1.6922856e0 2.3845708e0 6.5122086e-1 6.5122086e-1
1.8974126e0 2.3845708e0 4.3512604e-1 4.3512604e-1
2.1025395e0 2.3845708e0 2.1961823e-1 2.1961823e-1
2.3076665e0 2.3845708e0 8.3740494e-2 8.3740494e-2
2.5127934e0 2.3845708e0 2.4116699e-2 2.4116699e-2
2.7179204e0 2.3845708e0 5.247258e-3 5.247258e-3
2.9230473e0 2.3845708e0 8.623526e-4 8.623526e-4
3.1281743e0 2.3845708e0 1.0705414e-4 1.0705414e-4
3.3333012e0 2.3845708e0 1.0039658e-5 1.0039658e-5
3.5384282e0 2.3845708e0 7.1131104e-7 7.1131104e-7
3.7435551e0 2.3845708e0 3.8061447e-8 3.8061447e-8
3.9486821e0 2.3845708e0 1.5386307e-9 1.5386307e-9
4.153809e0 2.3845708e0 4.6980896e-11 4.6980896e-11
4.358936e0 2.3845708e0 1.083638e-12 1.083638e-12
4.564063e0 2.3845708e0 1.8902298e-14 1.8902298e-14
4.7691899e0 2.3845708e0 2.4889664e-16 2.4889664e-16
4.9743169e0 2.3845708e0 2.4719986e-18 2.4719986e-18
5.1794438e0 2.3845708e0 1.8555801e-20 1.8555801e-20
5.3845708e0 2.3845708e0 1.053743e-22 1.053743e-22
5.5896977e0 2.3845708e0 4.5136261e-25 4.5136261e-25
5.7948247e0 2.3845708e0 1.4611908e-27 1.4611908e-27
5.9999516e0 2.3845708e0 3.571614e-30 3.571614e-30

-2.0e0 2.5896977e0 3.5311371e-19 3.5311371e-19
-1.794873e0 2.5896977e0 3.6782852e-17 3.6782852e-17
-1.5897461e0 2.5896977e0 2.8929382e-15 2.8929382e-15
-1.3846191e0 2.5896977e0 1.7182709e-13 1.7182709e-13
-1.1794922e0 2.5896977e0 7.7155396e-12 7.7155396e-12
-9.743652e-1 2.5896977e0 2.6171204e-10 2.6171204e-10
-7.692382e-1 2.5896977e0 6.7053253e-9 6.7053253e-9
-5.641112e-1 2.5896977e0 1.297734e-7 1.297734e-7
-3.589842e-1 2.5896977e0 1.8976868e-6 1.8976868e-6
-1.5385721e-1 2.5896977e0 2.0956345e-5 2.0956345e-5
5.126979e-2 2.5896977e0 1.748529e-4 1.748529e-4
2.5639679e-1 2.5896977e0 1.1019562e-3 1.1019562e-3
4.6152379e-1 2.5896977e0 5.2462311e-3 5.2462311e-3
6.6665079e-1 2.5896977e0 1.8864761e-2 1.8864761e-2
8.7177779e-1 2.5896977e0 5.1249176e-2 5.1249176e-2
1.07690479e0 2.5896977e0 1.0517044e-1 1.0517044e-1
1.2820317e0 2.5896977e0 1.6302536e-1 1.6302536e-1
1.4871587e0 2.5896977e0 1.9088913e-1 1.9088913e-1
1.6922856e0 2.5896977e0 1.6884857e-1 1.6884857e-1
1.8974126e0 2.5896977e0 1.1280777e-1 1.1280777e-1
2.1025395e0 2.5896977e0 5.6940155e-2 5.6940155e-2
2.3076665e0 2.5896977e0 2.1710617e-2 2.1710617e-2
2.5127934e0 2.5896977e0 6.2533157e-3 6.2533157e-3
2.7179204e0 2.5896977e0 1.360556e-3 1.360556e-3
2.9230473e0 2.5896977e0 2.2357437e-4 2.2357437e-4
3.1281743e0 2.5896977e0 2.7758743e-5 2.7758743e-5
3.3333012e0 2.5896977e0 2.6029358e-6 2.6029358e-6
3.5384282e0 2.5896977e0 1.8439651e-7 1.8439651e-7
3.7435551e0 2.5896977e0 9.868016e-9 9.868016e-9
3.9486821e0 2.5896977e0 3.9887466e-10 3.9887466e-10
4.153809e0 2.5896977e0 1.2179169e-11 1.2179169e-11
4.358936e0 2.5896977e0 2.8092468e-13 2.8092468e-13
4.564063e0 2.5896977e0 4.9002686e-15 4.9002686e-15
4.7691899e0 2.5896977e0 6.4459763e-17 6.4459763e-17
4.9743169e0 2.5896977e0 6.4084549e-19 6.4084549e-19
5.1794438e0 2.5896977e0 4.8200058e-21 4.8200058e-21
5.3845708e0 2.5896977e0 2.73172e-23 2.73172e-23
5.5896977e0 2.5896977e0 1.1712616e-25 1.1712616e-25
5.7948247e0 2.5896977e0 3.7918015e-28 3.7918015e-28
5.9999516e0 2.5896977e0 9.2775208e-31 9.2775208e-31

-2.0e0 2.7948247e0 6.9047028e-20 6.9047028e-20
-1.794873e0 2.7948247e0 7.1924423e-18 7.1924423e-18
-1.5897461e0 2.7948247e0 5.6624847e-16 5.6624847e-16
-1.3846191e0 2.7948247e0 3.365271e-14 3.365271e-14
-1.1794922e0 2.7948247e0 1.5110703e-12 1.5110703e-12
-9.743652e-1 2.7948247e0 5.1256226e-11 5.1256226e-11
-7.692382e-1 2.7948247e0 1.3132294e-9 1.3132294e-9
-5.641112e-1 2.7948247e0 2.5418915e-8 2.5418915e-8
-3.589842e-1 2.7948247e0 3.7166718e-7 3.7166718e-7
-1.5385721e-1 2.7948247e0 4.1043747e-6 4.1043747e-6
5.126979e-2 2.7948247e0 3.4245071e-5 3.4245071e-5
2.5639679e-1 2.7948247e0 2.157985e-4 2.157985e-4
4.6152379e-1 2.7948247e0 1.0274704e-3 1.0274704e-3
6.6665079e-1 2.7948247e0 3.6946976e-3 3.6946976e-3
8.7177779e-1 2.7948247e0 1.0037079e-2 1.0037079e-2
1.07690479e0 2.7948247e0 2.05961e-2 2.05961e-2
1.2820317e0 2.7948247e0 3.1925293e-2 3.1925293e-2
1.4871587e0 2.7948247e0 3.7386246e-2 3.7386246e-2
1.6922856e0 2.7948247e0 3.3069092e-2 3.3069092e-2
1.8974126e0 2.7948247e0 2.2093643e-2 2.2093643e-2
2.1025395e0 2.7948247e0 1.1151627e-2 1.1151627e-2
2.3076665e0 2.7948247e0 4.2520752e-3 4.2520752e-3
2.5127934e0 2.7948247e0 1.224562e-3 1.224562e-3
2.7179204e0 2.7948247e0 2.6641342e-4 2.6641342e-4
2.9230473e0 2.7948247e0 4.3787766e-5 4.3787766e-5
3.1281743e0 2.7948247e0 5.4360107e-6 5.4360107e-6
3.3333012e0 2.7948247e0 5.0979416e-7 5.0979416e-7
3.5384282e0 2.7948247e0 3.611438e-8 3.611438e-8
3.7435551e0 2.7948247e0 1.9324524e-9 1.9324524e-9
3.9486821e0 2.7948247e0 7.811972e-11 7.811972e-11
4.153809e0 2.7948247e0 2.3853165e-12 2.3853165e-12
4.358936e0 2.7948247e0 5.5019104e-14 5.5019104e-14
4.564063e0 2.7948247e0 9.6010269e-16 9.6010269e-16
4.7691899e0 2.7948247e0 1.26418e-17 1.26418e-17
4.9743169e0 2.7948247e0 1.255571e-19 1.255571e-19
5.1794438e0 2.7948247e0 9.4249634e-22 9.4249634e-22
5.3845708e0 2.7948247e0 5.3522949e-24 5.3522949e-24
5.5896977e0 2.7948247e0 2.2926163e-26 2.2926163e-26
5.7948247e0 2.7948247e0 7.4219223e-29 7.4219223e-29
5.9999516e0 2.7948247e0 1.8140884e-31 1.8140884e-31

-2.0e0 2.9999516e0 1.0224228e-20 1.0224228e-20
-1.794873e0 2.9999516e0 1.065036e-18 1.065036e-18
-1.5897461e0 2.9999516e0 8.3850006e-17 8.3850006e-17
-1.3846191e0 2.9999516e0 4.9793442e-15 4.9793442e-15
-1.1794922e0 2.9999516e0 2.2353867e-13 2.2353867e-13
-9.743652e-1 2.9999516e0 7.5824936e-12 7.5824936e-12
-7.692382e-1 2.9999516e0 1.9426773e-10 1.9426773e-10
-5.641112e-1 2.9999516e0 3.7598984e-9 3.7598984e-9
-3.589842e-1 2.9999516e0 5.4975906e-8 5.4975906e-8
-1.5385721e-1 2.9999516e0 6.0716614e-7 6.0716614e-7
5.126979e-2 2.9999516e0 5.0659958e-6 5.0659958e-6
2.5639679e-1 2.9999516e0 3.192691e-5 3.192691e-5
4.6152379e-1 2.9999516e0 1.5199509e-4 1.5199509e-4
6.6665079e-1 2.9999516e0 5.4662384e-4 5.4662384e-4
8.7177779e-1 2.9999516e0 1.484813e-3 1.484813e-3
1.07690479e0 2.9999516e0 3.046814e-3 3.046814e-3
1.2820317e0 2.9999516e0 4.7232605e-3 4.7232605e-3
1.4871587e0 2.9999516e0 5.5306519e-3 5.5306519e-3
1.6922856e0 2.9999516e0 4.8920578e-3 4.8920578e-3
1.8974126e0 2.9999516e0 3.269046e-3 3.269046e-3
2.1025395e0 2.9999516e0 1.6498764e-3 1.6498764e-3
2.3076665e0 2.9999516e0 6.2901093e-4 6.2901093e-4
2.5127934e0 2.9999516e0 1.8117203e-4 1.8117203e-4
2.7179204e0 2.9999516e0 3.9418869e-5 3.9418869e-5
2.9230473e0 2.9999516e0 6.478247e-6 6.478247e-6
3.1281743e0 2.9999516e0 8.0423996e-7 8.0423996e-7
3.3333012e0 2.9999516e0 7.5422516e-8 7.5422516e-8
3.5384282e0 2.9999516e0 5.3425385e-9 5.3425385e-9
3.7435551e0 2.9999516e0 2.8587173e-10 2.8587173e-10
3.9486821e0 2.9999516e0 1.1556396e-11 1.1556396e-11
4.153809e0 2.9999516e0 3.5293365e-13 3.5293365e-13
4.358936e0 2.9999516e0 8.1440292e-15 8.1440292e-15
4.564063e0 2.9999516e0 1.418866e-16 1.418866e-16
4.7691899e0 2.9999516e0 1.868312e-18 1.868312e-18
4.9743169e0 2.9999516e0 1.8555801e-20 1.8555801e-20
5.1794438e0 2.9999516e0 1.3956131e-22 1.3956131e-22
5.3845708e0 2.9999516e0 7.9098618e-25 7.9098618e-25
5.5896977e0 2.9999516e0 3.3948578e-27 3.3948578e-27
5.7948247e0 2.9999516e0 1.0990143e-29 1.0990143e-29
5.9999516e0 2.9999516e0 2.6863235e-32 2.6863235e-32


==> main_contourtmp3.dat <==
-2.0e0 -5.0e0 6.1613403e-70 6.1613403e-70
-1.794873e0 -5.0e0 1.6325027e-68 1.6325027e-68
-1.5897461e0 -5.0e0 3.2724335e-67 3.2724335e-67
-1.3846191e0 -5.0e0 4.9577942e-66 4.9577942e-66
-1.1794922e0 -5.0e0 5.6710464e-65 5.6710464e-65
-9.743652e-1 -5.0e0 4.897876e-64 4.897876e-64
-7.692382e-1 -5.0e0 3.2001953e-63 3.2001953e-63
-5.641112e-1 -5.0e0 1.5755615e-62 1.5755615e-62
-3.589842e-1 -5.0e0 5.8745148e-62 5.8745148e-62
-1.5385721e-1 -5.0e0 1.652092e-61 1.652092e-61
5.126979e-2 -5.0e0 3.5115112e-61 3.5115112e-61
2.5639679e-1 -5.0e0 5.6352402e-61 5.6352402e-61
4.6152379e-1 -5.0e0 6.841771e-61 6.841771e-61
6.6665079e-1 -5.0e0 6.2592178e-61 6.2592178e-61
8.7177779e-1 -5.0e0 4.3364197e-61 4.3364197e-61
1.07690479e0 -5.0e0 2.2660461e-61 2.2660461e-61
1.2820317e0 -5.0e0 8.9498474e-62 8.9498474e-62
1.4871587e0 -5.0e0 2.6688126e-62 2.6688126e-62
1.6922856e0 -5.0e0 6.0207e-63 6.0207e-63
1.8974126e0 -5.0e0 1.0234756e-63 1.0234756e-63
2.1025395e0 -5.0e0 1.3162354e-64 1.3162354e-64
2.3076665e0 -5.0e0 1.279361e-65 1.279361e-65
2.5127934e0 -5.0e0 9.3796188e-67 9.3796188e-67
2.7179204e0 -5.0e0 5.1972214e-68 5.1972214e-68
2.9230473e0 -5.0e0 2.1764496e-69 2.1764496e-69
3.1281743e0 -5.0e0 6.8817535e-71 6.8817535e-71
3.3333012e0 -5.0e0 1.6428665e-72 1.6428665e-72
3.5384282e0 -5.0e0 2.9671417e-74 2.9671417e-74
3.7435551e0 -5.0e0 4.042154e-76 4.042154e-76
3.9486821e0 -5.0e0 4.1617691e-78 4.1617691e-78
4.153809e0 -5.0e0 3.2417084e-80 3.2417084e-80
4.358936e0 -5.0e0 1.9026794e-82 1.9026794e-82
4.564063e0 -5.0e0 8.4487122e-85 8.4487122e-85
4.7691899e0 -5.0e0 2.8353333e-87 2.8353333e-87
4.9743169e0 -5.0e0 7.17733e-90 7.17733e-90
5.1794438e0 -5.0e0 1.3731049e-92 1.3731049e-92
5.3845708e0 -5.0e0 1.9834076e-95 1.9834076e-95
5.5896977e0 -5.0e0 2.1674759e-98 2.1674759e-98
5.7948247e0 -5.0e0 1.7865753e-101 1.7865753e-101
5.9999516e0 -5.0e0 1.1129913e-104 1.1129913e-104

-2.0e0 -4.794873e0 3.8804245e-66 3.8804245e-66
-1.794873e0 -4.794873e0 1.0302322e-64 1.0302322e-64
-1.5897461e0 -4.794873e0 2.061023e-63 2.061023e-63
-1.3846191e0 -4.794873e0 3.122467e-62 3.122467e-62
-1.1794922e0 -4.794873e0 3.5753098e-61 3.5753098e-61
-9.743652e-1 -4.794873e0 3.0877884e-60 3.0877884e-60
-7.692382e-1 -4.794873e0 2.0155228e-59 2.0155228e-59
-5.641112e-1 -4.794873e0 9.943248e-59 9.943248e-59
-3.589842e-1 -4.794873e0 3.7035904e-58 3.7035904e-58
-1.5385721e-1 -4.794873e0 1.040503e-57 1.040503e-57
5.126979e-2 -4.794873e0 2.2138123e-57 2.2138123e-57
2.5639679e-1 -4.794873e0 3.5562836e-57 3.5562836e-57
4.6152379e-1 -4.794873e0 4.3090286e-57 4.3090286e-57
6.6665079e-1 -4.794873e0 3.9500214e-57 3.9500214e-57
8.7177779e-1 -4.794873e0 2.7311325e-57 2.7311325e-57
1.07690479e0 -4.794873e0 1.4271988e-57 1.4271988e-57
1.2820317e0 -4.794873e0 5.6367004e-58 5.6367004e-58
1.4871587e0 -4.794873e0 1.6825089e-58 1.6825089e-58
1.6922856e0 -4.794873e0 3.7881851e-59 3.7881851e-59
1.8974126e0 -4.794873e0 6.4524536e-60 6.4524536e-60
2.1025395e0 -4.794873e0 8.2899368e-61 8.2899368e-61
2.3076665e0 -4.794873e0 8.0577484e-62 8.0577484e-62
2.5127934e0 -4.794873e0 5.9074036e-63 5.9074036e-63
2.7179204e0 -4.794873e0 3.2733124e-64 3.2733124e-64
2.9230473e0 -4.794873e0 1.3721207e-65 1.3721207e-65
3.1281743e0 -4.794873e0 4.3342438e-67 4.3342438e-67
3.3333012e0 -4.794873e0 1.036766e-68 1.036766e-68
3.5384282e0 -4.794873e0 1.8706543e-70 1.8706543e-70
3.7435551e0 -4.794873e0 2.5509033e-72 2.5509033e-72
3.9486821e0 -4.794873e0 2.6237427e-74 2.6237427e-74
4.153809e0 -4.794873e0 2.041655e-76 2.041655e-76
4.358936e0 -4.794873e0 1.2007263e-78 1.2007263e-78
4.564063e0 -4.794873e0 5.3211227e-81 5.3211227e-81
4.7691899e0 -4.794873e0 1.7839691e-83 1.7839691e-83
4.9743169e0 -4.794873e0 4.5203812e-86 4.5203812e-86
5.1794438e0 -4.794873e0 8.6481369e-89 8.6481369e-89
5.3845708e0 -4.794873e0 1.2516708e-91 1.2516708e-91
5.5896977e0 -4.794873e0 1.3651047e-94 1.3651047e-94
5.7948247e0 -4.794873e0 1.1263565e-97 1.1263565e-97
5.9999516e0 -4.794873e0 7.009877e-101 7.009877e-101

-2.0e0 -4.5897461e0 1.8470947e-62 1.8470947e-62
-1.794873e0 -4.5897461e0 4.8990631e-61 4.8990631e-61
-1.5897461e0 -4.5897461e0 9.82043e-60 9.82043e-60
-1.3846191e0 -4.5897461e0 1.4877869e-58 1.4877869e-58
-1.1794922e0 -4.5897461e0 1.7018219e-57 1.7018219e-57
-9.743652e-1 -4.5897461e0 1.469812e-56 1.469812e-56
-7.692382e-1 -4.5897461e0 9.5941238e-56 9.5941238e-56
-5.641112e-1 -4.5897461e0 4.7282211e-55 4.7282211e-55
-3.589842e-1 -4.5897461e0 1.7611374e-54 1.7611374e-54
-1.5385721e-1 -4.5897461e0 4.9578674e-54 4.9578674e-54
5.126979e-2 -4.5897461e0 1.0537674e-53 1.0537674e-53
2.5639679e-1 -4.5897461e0 1.691127e-53 1.691127e-53
4.6152379e-1 -4.5897461e0 2.0531891e-53 2.0531891e-53
6.6665079e-1 -4.5897461e0 1.8783203e-53 1.8783203e-53
8.7177779e-1 -4.5897461e0 1.3000244e-53 1.3000244e-53
1.07690479e0 -4.5897461e0 6.8003311e-54 6.8003311e-54
1.2820317e0 -4.5897461e0 2.6830963e-54 2.6830963e-54
1.4871587e0 -4.5897461e0 8.000917e-55 8.000917e-55
1.6922856e0 -4.5897461e0 1.8049774e-55 1.8049774e-55
1.8974126e0 -4.5897461e0 3.071399e-56 3.071399e-56
2.1025395e0 -4.5897461e0 3.9500214e-57 3.9500214e-57
2.3076665e0 -4.5897461e0 3.8355255e-58 3.8355255e-58
2.5127934e0 -4.5897461e0 2.8147827e-59 2.8147827e-59
2.7179204e0 -4.5897461e0 1.5596268e-60 1.5596268e-60
2.9230473e0 -4.5897461e0 6.524942e-62 6.524942e-62
3.1281743e0 -4.5897461e0 2.0651459e-63 2.0651459e-63
3.3333012e0 -4.5897461e0 4.9351471e-65 4.9351471e-65
3.5384282e0 -4.5897461e0 8.8954666e-67 8.8954666e-67
3.7435551e0 -4.5897461e0 1.2130127e-68 1.2130127e-68
3.9486821e0 -4.5897461e0 1.2501556e-70 1.2501556e-70
4.153809e0 -4.5897461e0 9.7185242e-73 9.7185242e-73
4.358936e0 -4.5897461e0 5.7099014e-75 5.7099014e-75
4.564063e0 -4.5897461e0 2.5353668e-77 2.5353668e-77
4.7691899e0 -4.5897461e0 8.5003052e-80 8.5003052e-80
4.9743169e0 -4.5897461e0 2.1538513e-82 2.1538513e-82
5.1794438e0 -4.5897461e0 4.1206055e-85 4.1206055e-85
5.3845708e0 -4.5897461e0 5.9521896e-88 5.9521896e-88
5.5896977e0 -4.5897461e0 6.498082e-91 6.498082e-91
5.7948247e0 -4.5897461e0 5.3561432e-94 5.3561432e-94
5.9999516e0 -4.5897461e0 3.3367462e-97 3.3367462e-97

-2.0e0 -4.3846191e0 6.6450974e-59 6.6450974e-59
-1.794873e0 -4.3846191e0 1.7624557e-57 1.7624557e-57
-1.5897461e0 -4.3846191e0 3.5329514e-56 3.5329514e-56
-1.3846191e0 -4.3846191e0 5.3524536e-55 5.3524536e-55
-1.1794922e0 -4.3846191e0 6.122496e-54 6.122496e-54
-9.743652e-1 -4.3846191e0 5.2824127e-53 5.2824127e-53
-7.692382e-1 -4.3846191e0 3.4514725e-52 3.4514725e-52
-5.641112e-1 -4.3846191e0 1.7009949e-51 1.7009949e-51
-3.589842e-1 -4.3846191e0 6.335907e-51 6.335907e-51
-1.5385721e-1 -4.3846191e0 1.7836151e-50 1.7836151e-50
5.126979e-2 -4.3846191e0 3.7872375e-50 3.7872375e-50
2.5639679e-1 -4.3846191e0 6.0778198e-50 6.0778198e-50
4.6152379e-1 -4.3846191e0 7.3791061e-50 7.3791061e-50
6.6665079e-1 -4.3846191e0 6.757521e-50 6.757521e-50
8.7177779e-1 -4.3846191e0 4.6769058e-50 4.6769058e-50
1.07690479e0 -4.3846191e0 2.4464493e-50 2.4464493e-50
1.2820317e0 -4.3846191e0 9.6527283e-51 9.6527283e-51
1.4871587e0 -4.3846191e0 2.8783722e-51 2.8783722e-51
1.6922856e0 -4.3846191e0 6.4805908e-52 6.4805908e-52
1.8974126e0 -4.3846191e0 1.1038391e-52 1.1038391e-52
2.1025395e0 -4.3846191e0 1.4210251e-53 1.4210251e-53
2.3076665e0 -4.3846191e0 1.3798279e-54 1.3798279e-54
2.5127934e0 -4.3846191e0 1.0126114e-55 1.0126114e-55
2.7179204e0 -4.3846191e0 5.6109894e-57 5.6109894e-57
2.9230473e0 -4.3846191e0 2.3473892e-58 2.3473892e-58
3.1281743e0 -4.3846191e0 7.429625e-60 7.429625e-60
3.3333012e0 -4.3846191e0 1.7718628e-61 1.7718628e-61
3.5384282e0 -4.3846191e0 3.2001953e-63 3.2001953e-63
3.7435551e0 -4.3846191e0 4.3639618e-65 4.3639618e-65
3.9486821e0 -4.3846191e0 4.4885788e-67 4.4885788e-67
4.153809e0 -4.3846191e0 3.4962753e-69 3.4962753e-69
4.358936e0 -4.3846191e0 2.0520813e-71 2.0520813e-71
4.564063e0 -4.3846191e0 9.1213196e-74 9.1213196e-74
4.7691899e0 -4.3846191e0 3.05802e-76 3.05802e-76
4.9743169e0 -4.3846191e0 7.7409363e-79 7.7409363e-79
5.1794438e0 -4.3846191e0 1.4809311e-81 1.4809311e-81
5.3845708e0 -4.3846191e0 2.14133e-84 2.14133e-84
5.5896977e0 -4.3846191e0 2.3353485e-87 2.3353485e-87
5.7948247e0 -4.3846191e0 1.9269012e-90 1.9269012e-90
5.9999516e0 -4.3846191e0 1.2003937e-93 1.2003937e-93

-2.0e0 -4.1794922e0 1.8031738e-55 1.8031738e-55
-1.794873e0 -4.1794922e0 4.7873184e-54 4.7873184e-54
-1.5897461e0 -4.1794922e0 9.5964844e-53 9.5964844e-53
-1.3846191e0 -4.1794922e0 1.4538467e-51 1.4538467e-51
-1.1794922e0 -4.1794922e0 1.6613602e-50 1.6613602e-50
-9.743652e-1 -4.1794922e0 1.436293e-49 1.436293e-49
-7.692382e-1 -4.1794922e0 9.3846191e-49 9.3846191e-49
-5.641112e-1 -4.1794922e0 4.6203918e-48 4.6203918e-48
-3.589842e-1 -4.1794922e0 1.720958e-47 1.720958e-47
-1.5385721e-1 -4.1794922e0 4.8447876e-47 4.8447876e-47
5.126979e-2 -4.1794922e0 1.0297394e-46 1.0297394e-46
2.5639679e-1 -4.1794922e0 1.650882e-46 1.650882e-46
4.6152379e-1 -4.1794922e0 2.0043503e-46 2.0043503e-46
6.6665079e-1 -4.1794922e0 1.8355026e-46 1.8355026e-46
8.7177779e-1 -4.1794922e0 1.270375e-46 1.270375e-46
1.07690479e0 -4.1794922e0 6.6452728e-47 6.6452728e-47
1.2820317e0 -4.1794922e0 2.6218903e-47 2.6218903e-47
1.4871587e0 -4.1794922e0 7.8183868e-48 7.8183868e-48
1.6922856e0 -4.1794922e0 1.7620392e-48 1.7620392e-48
1.8974126e0 -4.1794922e0 3.0013794e-49 3.0013794e-49
2.1025395e0 -4.1794922e0 3.8599396e-50 3.8599396e-50
2.3076665e0 -4.1794922e0 3.7442764e-51 3.7442764e-51
2.5127934e0 -4.1794922e0 2.7505768e-52 2.7505768e-52
2.7179204e0 -4.1794922e0 1.5240784e-53 1.5240784e-53
2.9230473e0 -4.1794922e0 6.376123e-55 6.376123e-55
3.1281743e0 -4.1794922e0 2.0180527e-56 2.0180527e-56
3.3333012e0 -4.1794922e0 4.8177353e-58 4.8177353e-58
3.5384282e0 -4.1794922e0 8.6925598e-60 8.6925598e-60
3.7435551e0 -4.1794922e0 1.185347e-61 1.185347e-61
3.9486821e0 -4.1794922e0 1.2204254e-63 1.2204254e-63
4.153809e0 -4.1794922e0 9.4968552e-66 9.4968552e-66
4.358936e0 -4.1794922e0 5.5740433e-68 5.5740433e-68
4.564063e0 -4.1794922e0 2.4775604e-70 2.4775604e-70
4.7691899e0 -4.1794922e0 8.3064438e-73 8.3064438e-73
4.9743169e0 -4.1794922e0 2.1047272e-75 2.1047272e-75
5.1794438e0 -4.1794922e0 4.0266312e-78 4.0266312e-78
5.3845708e0 -4.1794922e0 5.8164658e-81 5.8164658e-81
5.5896977e0 -4.1794922e0 6.3435211e-84 6.3435211e-84
5.7948247e0 -4.1794922e0 5.2339966e-87 5.2339966e-87
5.9999516e0 -4.1794922e0 3.2606323e-90 3.2606323e-90

-2.0e0 -3.9743652e0 3.7017914e-52 3.7017914e-52
-1.794873e0 -3.9743652e0 9.8182327e-51 9.8182327e-51
-1.5897461e0 -3.9743652e0 1.9680984e-49 1.9680984e-49
-1.3846191e0 -3.9743652e0 2.9816711e-48 2.9816711e-48
-1.1794922e0 -3.9743652e0 3.4106567e-47 3.4106567e-47
-9.743652e-1 -3.9743652e0 2.945575e-46 2.945575e-46
-7.692382e-1 -3.9743652e0 1.924591e-45 1.924591e-45
-5.641112e-1 -3.9743652e0 9.4758362e-45 9.4758362e-45
-3.589842e-1 -3.9743652e0 3.5330261e-44 3.5330261e-44
-1.5385721e-1 -3.9743652e0 9.9359146e-44 9.9359146e-44
5.126979e-2 -3.9743652e0 2.1118576e-43 2.1118576e-43
2.5639679e-1 -3.9743652e0 3.389125e-43 3.389125e-43
4.6152379e-1 -3.9743652e0 4.1106552e-43 4.1106552e-43
6.6665079e-1 -3.9743652e0 3.764325e-43 3.764325e-43
8.7177779e-1 -3.9743652e0 2.6053345e-43 2.6053345e-43
1.07690479e0 -3.9743652e0 1.3628357e-43 1.3628357e-43
1.2820317e0 -3.9743652e0 5.3825165e-44 5.3825165e-44
1.4871587e0 -3.9743652e0 1.60504e-44 1.60504e-44
1.6922856e0 -3.9743652e0 3.6173264e-45 3.6173264e-45
1.8974126e0 -3.9743652e0 6.1553146e-46 6.1553146e-46
2.1025395e0 -3.9743652e0 7.9161453e-47 7.9161453e-47
2.3076665e0 -3.9743652e0 7.694371e-48 7.694371e-48
2.5127934e0 -3.9743652e0 5.6409988e-49 5.6409988e-49
2.7179204e0 -3.9743652e0 3.125621e-50 3.125621e-50
2.9230473e0 -3.9743652e0 1.3076324e-51 1.3076324e-51
3.1281743e0 -3.9743652e0 4.1387192e-53 4.1387192e-53
3.3333012e0 -3.9743652e0 9.8804077e-55 9.8804077e-55
3.5384282e0 -3.9743652e0 1.782695e-56 1.782695e-56
3.7435551e0 -3.9743652e0 2.430957e-58 2.430957e-58
3.9486821e0 -3.9743652e0 2.5029358e-60 2.5029358e-60
4.153809e0 -3.9743652e0 1.9495819e-62 1.9495819e-62
4.358936e0 -3.9743652e0 1.1442703e-64 1.1442703e-64
4.564063e0 -3.9743652e0 5.0811569e-67 5.0811569e-67
4.7691899e0 -3.9743652e0 1.7035004e-69 1.7035004e-69
4.9743169e0 -3.9743652e0 4.3164688e-72 4.3164688e-72
5.1794438e0 -3.9743652e0 8.2581253e-75 8.2581253e-75
5.3845708e0 -3.9743652e0 1.192836e-77 1.192836e-77
5.5896977e0 -3.9743652e0 1.3035431e-80 1.3035431e-80
5.7948247e0 -3.9743652e0 1.0734055e-83 1.0734055e-83
5.9999516e0 -3.9743652e0 6.693779e-87 6.693779e-87

-2.0e0 -3.7692383e0 5.7377213e-49 5.7377213e-49
-1.794873e0 -3.7692383e0 1.5217957e-47 1.5217957e-47
-1.5897461e0 -3.7692383e0 3.0505203e-46 3.0505203e-46
-1.3846191e0 -3.7692383e0 4.6216049e-45 4.6216049e-45
-1.1794922e0 -3.7692383e0 5.2812592e-44 5.2812592e-44
-9.743652e-1 -3.7692383e0 4.5702682e-43 4.5702682e-43
-7.692382e-1 -3.7692383e0 2.9801697e-42 2.9801697e-42
-5.641112e-1 -3.7692383e0 1.4702133e-41 1.4702133e-41
-3.589842e-1 -3.7692383e0 5.4707306e-41 5.4707306e-41
-1.5385721e-1 -3.7692383e0 1.5400604e-40 1.5400604e-40
5.126979e-2 -3.7692383e0 3.2733917e-40 3.2733917e-40
2.5639679e-1 -3.7692383e0 5.2584183e-40 5.2584183e-40
4.6152379e-1 -3.7692383e0 6.3714874e-40 6.3714874e-40
6.6665079e-1 -3.7692383e0 5.8464325e-40 5.8464325e-40
8.7177779e-1 -3.7692383e0 4.0383179e-40 4.0383179e-40
1.07690479e0 -3.7692383e0 2.1123825e-40 2.1123825e-40
1.2820317e0 -3.7692383e0 8.3345932e-41 8.3345932e-41
1.4871587e0 -3.7692383e0 2.4853226e-41 2.4853226e-41
1.6922856e0 -3.7692383e0 5.6068573e-42 5.6068573e-42
1.8974126e0 -3.7692383e0 9.531221e-43 9.531221e-43
2.1025395e0 -3.7692383e0 1.2257568e-43 1.2257568e-43
2.3076665e0 -3.7692383e0 1.1914139e-44 1.1914139e-44
2.5127934e0 -3.7692383e0 8.7436493e-46 8.7436493e-46
2.7179204e0 -3.7692383e0 4.8447876e-47 4.8447876e-47
2.9230473e0 -3.7692383e0 2.0268402e-48 2.0268402e-48
3.1281743e0 -3.7692383e0 6.4151001e-50 6.4151001e-50
3.3333012e0 -3.7692383e0 1.5329758e-51 1.5329758e-51
3.5384282e0 -3.7692383e0 2.763205e-53 2.763205e-53
3.7435551e0 -3.7692383e0 3.7680435e-55 3.7680435e-55
3.9486821e0 -3.7692383e0 3.8834671e-57 3.8834671e-57
4.153809e0 -3.7692383e0 3.018872e-59 3.018872e-59
4.358936e0 -3.7692383e0 1.7718628e-61 1.7718628e-61
4.564063e0 -3.7692383e0 7.8757721e-64 7.8757721e-64
4.7691899e0 -3.7692383e0 2.6404526e-66 2.6404526e-66
4.9743169e0 -3.7692383e0 6.6906265e-69 6.6906265e-69
5.1794438e0 -3.7692383e0 1.2787155e-71 1.2787155e-71
5.3845708e0 -3.7692383e0 1.8470627e-74 1.8470627e-74
5.5896977e0 -3.7692383e0 2.0184814e-77 2.0184814e-77
5.7948247e0 -3.7692383e0 1.6637787e-80 1.6637787e-80
5.9999516e0 -3.7692383e0 1.0375107e-83 1.0375107e-83

-2.0e0 -3.5641113e0 6.7148453e-46 6.7148453e-46
-1.794873e0 -3.5641113e0 1.7827438e-44 1.7827438e-44
-1.5897461e0 -3.5641113e0 3.573616e-43 3.573616e-43
-1.3846191e0 -3.5641113e0 5.4139938e-42 5.4139938e-42
-1.1794922e0 -3.5641113e0 6.1930023e-41 6.1930023e-41
-9.743652e-1 -3.5641113e0 5.3485352e-40 5.3485352e-40
-7.692382e-1 -3.5641113e0 3.4877121e-39 3.4877121e-39
-5.641112e-1 -3.5641113e0 1.720581e-38 1.720581e-38
-3.589842e-1 -3.5641113e0 6.4088379e-38 6.4088379e-38
-1.5385721e-1 -3.5641113e0 1.8041122e-37 1.8041122e-37
5.126979e-2 -3.5641113e0 3.8346252e-37 3.8346252e-37
2.5639679e-1 -3.5641113e0 6.1539063e-37 6.1539063e-37
4.6152379e-1 -3.5641113e0 7.4565155e-37 7.4565155e-37
6.6665079e-1 -3.5641113e0 6.8351761e-37 6.8351761e-37
8.7177779e-1 -3.5641113e0 4.730751e-37 4.730751e-37
1.07690479e0 -3.5641113e0 2.4746033e-37 2.4746033e-37
1.2820317e0 -3.5641113e0 9.7734924e-38 9.7734924e-38
1.4871587e0 -3.5641113e0 2.914383e-38 2.914383e-38
1.6922856e0 -3.5641113e0 6.5616714e-39 6.5616714e-39
1.8974126e0 -3.5641113e0 1.1176422e-39 1.1176422e-39
2.1025395e0 -3.5641113e0 1.4359329e-40 1.4359329e-40
2.3076665e0 -3.5641113e0 1.3943115e-41 1.3943115e-41
2.5127934e0 -3.5641113e0 1.0232361e-42 1.0232361e-42
2.7179204e0 -3.5641113e0 5.6754745e-44 5.6754745e-44
2.9230473e0 -3.5641113e0 2.3743607e-45 2.3743607e-45
3.1281743e0 -3.5641113e0 7.507579e-47 7.507579e-47
3.3333012e0 -3.5641113e0 1.794046e-48 1.794046e-48
3.5384282e0 -3.5641113e0 3.236969e-50 3.236969e-50
3.7435551e0 -3.5641113e0 4.4141296e-52 4.4141296e-52
3.9486821e0 -3.5641113e0 4.5447281e-54 4.5447281e-54
4.153809e0 -3.5641113e0 3.5329514e-56 3.5329514e-56
4.358936e0 -3.5641113e0 2.0777771e-58 2.0777771e-58
4.564063e0 -3.5641113e0 9.2263382e-61 9.2263382e-61
4.7691899e0 -3.5641113e0 3.090123e-63 3.090123e-63
4.9743169e0 -3.5641113e0 7.8221313e-66 7.8221313e-66
5.1794438e0 -3.5641113e0 1.4994492e-68 1.4994492e-68
5.3845708e0 -3.5641113e0 2.1659561e-71 2.1659561e-71
5.5896977e0 -3.5641113e0 2.3622162e-74 2.3622162e-74
5.7948247e0 -3.5641113e0 1.9490448e-77 1.9490448e-77
5.9999516e0 -3.5641113e0 1.2154358e-80 1.2154358e-80

-2.0e0 -3.3589844e0 5.9392303e-43 5.9392303e-43
-1.794873e0 -3.3589844e0 1.5783722e-41 1.5783722e-41
-1.5897461e0 -3.3589844e0 3.1576477e-40 3.1576477e-40
-1.3846191e0 -3.3589844e0 4.7838806e-39 4.7838806e-39
-1.1794922e0 -3.3589844e0 5.4721039e-38 5.4721039e-38
-9.743652e-1 -3.3589844e0 4.730751e-37 4.730751e-37
-7.692382e-1 -3.3589844e0 3.0879471e-36 3.0879471e-36
-5.641112e-1 -3.3589844e0 1.523349e-35 1.523349e-35
-3.589842e-1 -3.3589844e0 5.6684738e-35 5.6684738e-35
-1.5385721e-1 -3.3589844e0 1.5941467e-34 1.5941467e-34
5.126979e-2 -3.3589844e0 3.388359e-34 3.388359e-34
2.5639679e-1 -3.3589844e0 5.4431e-34 5.4431e-34
4.6152379e-1 -3.3589844e0 6.6017975e-34 6.6017975e-34
6.6665079e-1 -3.3589844e0 6.0517426e-34 6.0517426e-34
8.7177779e-1 -3.3589844e0 4.1801025e-34 4.1801025e-34
1.07690479e0 -3.3589844e0 2.18656e-34 2.18656e-34
1.2820317e0 -3.3589844e0 8.6358978e-35 8.6358978e-35
1.4871587e0 -3.3589844e0 2.5751633e-35 2.5751633e-35
1.6922856e0 -3.3589844e0 5.8037613e-36 5.8037613e-36
1.8974126e0 -3.3589844e0 9.8758652e-37 9.8758652e-37
2.1025395e0 -3.3589844e0 1.2700638e-37 1.2700638e-37
2.3076665e0 -3.3589844e0 1.2344894e-38 1.2344894e-38
2.5127934e0 -3.3589844e0 9.0506271e-40 9.0506271e-40
2.7179204e0 -3.3589844e0 5.0149216e-41 5.0149216e-41
2.9230473e0 -3.3589844e0 2.1021973e-42 2.1021973e-42
3.1281743e0 -3.3589844e0 6.6402542e-44 6.6402542e-44
3.3333012e0 -3.3589844e0 1.5868088e-45 1.5868088e-45
3.5384282e0 -3.3589844e0 2.86595e-47 2.86595e-47
3.7435551e0 -3.3589844e0 3.9081009e-49 3.9081009e-49
3.9486821e0 -3.3589844e0 4.019748e-51 4.019748e-51
4.153809e0 -3.3589844e0 3.1248627e-53 3.1248627e-53
4.358936e0 -3.3589844e0 1.8377731e-55 1.8377731e-55
4.564063e0 -3.3589844e0 8.1523956e-58 8.1523956e-58
4.7691899e0 -3.3589844e0 2.7331757e-60 2.7331757e-60
4.9743169e0 -3.3589844e0 6.9255814e-63 6.9255814e-63
5.1794438e0 -3.3589844e0 1.324945e-65 1.324945e-65
5.3845708e0 -3.3589844e0 1.9138336e-68 1.9138336e-68
5.5896977e0 -3.3589844e0 2.0914383e-71 2.0914383e-71
5.7948247e0 -3.3589844e0 1.7256454e-74 1.7256454e-74
5.9999516e0 -3.3589844e0 1.0739548e-77 1.0739548e-77

-2.0e0 -3.1538574e0 3.970285e-40 3.970285e-40
-1.794873e0 -3.1538574e0 1.0530228e-38 1.0530228e-38
-1.5897461e0 -3.1538574e0 2.1108154e-37 2.1108154e-37
-1.3846191e0 -3.1538574e0 3.1978958e-36 3.1978958e-36
-1.1794922e0 -3.1538574e0 3.6580246e-35 3.6580246e-35
-9.743652e-1 -3.1538574e0 3.1592438e-34 3.1592438e-34
-7.692382e-1 -3.1538574e0 2.0641922e-33 2.0641922e-33
-5.641112e-1 -3.1538574e0 1.0162964e-32 1.0162964e-32
-3.589842e-1 -3.1538574e0 3.7854523e-32 3.7854523e-32
-1.5385721e-1 -3.1538574e0 1.0656372e-31 1.0656372e-31
5.126979e-2 -3.1538574e0 2.26501e-31 2.26501e-31
2.5639679e-1 -3.1538574e0 3.6349503e-31 3.6349503e-31
4.6152379e-1 -3.1538574e0 4.4131882e-31 4.4131882e-31
6.6665079e-1 -3.1538574e0 4.0373352e-31 4.0373352e-31
8.7177779e-1 -3.1538574e0 2.7943344e-31 2.7943344e-31
1.07690479e0 -3.1538574e0 1.4616837e-31 1.4616837e-31
1.2820317e0 -3.1538574e0 5.7729767e-32 5.7729767e-32
1.4871587e0 -3.1538574e0 1.7197449e-32 1.7197449e-32
1.6922856e0 -3.1538574e0 3.8796722e-33 3.8796722e-33
1.8974126e0 -3.1538574e0 6.6017975e-34 6.6017975e-34
2.1025395e0 -3.1538574e0 8.4903595e-35 8.4903595e-35
2.3076665e0 -3.1538574e0 8.2442062e-36 8.2442062e-36
2.5127934e0 -3.1538574e0 6.050203e-37 6.050203e-37
2.7179204e0 -3.1538574e0 3.3523422e-38 3.3523422e-38
2.9230473e0 -3.1538574e0 1.4024689e-39 1.4024689e-39
3.1281743e0 -3.1538574e0 4.4389099e-41 4.4389099e-41
3.3333012e0 -3.1538574e0 1.0596848e-42 1.0596848e-42
3.5384282e0 -3.1538574e0 1.9119736e-44 1.9119736e-44
3.7435551e0 -3.1538574e0 2.6072906e-46 2.6072906e-46
3.9486821e0 -3.1538574e0 2.6817902e-48 2.6817902e-48
4.153809e0 -3.1538574e0 2.0888855e-50 2.0888855e-50
4.358936e0 -3.1538574e0 1.2272797e-52 1.2272797e-52
4.564063e0 -3.1538574e0 5.4497208e-55 5.4497208e-55
4.7691899e0 -3.1538574e0 1.8270447e-57 1.8270447e-57
4.9743169e0 -3.1538574e0 4.6295639e-60 4.6295639e-60
5.1794438e0 -3.1538574e0 8.8570099e-63 8.8570099e-63
5.3845708e0 -3.1538574e0 1.279361e-65 1.279361e-65
5.5896977e0 -3.1538574e0 1.3980896e-68 1.3980896e-68
5.7948247e0 -3.1538574e0 1.1512451e-71 1.1512451e-71
5.9999516e0 -3.1538574e0 7.1720718e-75 7.1720718e-75

-2.0e0 -2.9487305e0 2.0038696e-37 2.0038696e-37
-1.794873e0 -2.9487305e0 5.3148941e-36 5.3148941e-36
-1.5897461e0 -2.9487305e0 1.0653778e-34 1.0653778e-34
-1.3846191e0 -2.9487305e0 1.6140381e-33 1.6140381e-33
-1.1794922e0 -2.9487305e0 1.84626e-32 1.84626e-32
-9.743652e-1 -2.9487305e0 1.5945251e-31 1.5945251e-31
-7.692382e-1 -2.9487305e0 1.0408142e-30 1.0408142e-30
-5.641112e-1 -2.9487305e0 5.1295517e-30 5.1295517e-30
-3.589842e-1 -2.9487305e0 1.9106232e-29 1.9106232e-29
-1.5385721e-1 -2.9487305e0 5.3785736e-29 5.3785736e-29
5.126979e-2 -2.9487305e0 1.1431946e-28 1.1431946e-28
2.5639679e-1 -2.9487305e0 1.8346207e-28 1.8346207e-28
4.6152379e-1 -2.9487305e0 2.2274002e-28 2.2274002e-28
6.6665079e-1 -2.9487305e0 2.0377335e-28 2.0377335e-28
8.7177779e-1 -2.9487305e0 1.4117737e-28 1.4117737e-28
1.07690479e0 -2.9487305e0 7.3775162e-29 7.3775162e-29
1.2820317e0 -2.9487305e0 2.9137161e-29 2.9137161e-29
1.4871587e0 -2.9487305e0 8.6885956e-30 8.6885956e-30
1.6922856e0 -2.9487305e0 1.958165e-30 1.958165e-30
1.8974126e0 -2.9487305e0 3.3287537e-31 3.3287537e-31
2.1025395e0 -2.9487305e0 4.2852722e-32 4.2852722e-32
2.3076665e0 -2.9487305e0 4.1610031e-33 4.1610031e-33
2.5127934e0 -2.9487305e0 3.053656e-34 3.053656e-34
2.7179204e0 -2.9487305e0 1.6920059e-35 1.6920059e-35
2.9230473e0 -2.9487305e0 7.0786545e-37 7.0786545e-37
3.1281743e0 -2.9487305e0 2.2403976e-38 2.2403976e-38
3.3333012e0 -2.9487305e0 5.3485352e-40 5.3485352e-40
3.5384282e0 -2.9487305e0 9.6503387e-42 9.6503387e-42
3.7435551e0 -2.9487305e0 1.3159576e-43 1.3159576e-43
3.9486821e0 -2.9487305e0 1.3548813e-45 1.3548813e-45
4.153809e0 -2.9487305e0 1.0553574e-47 1.0553574e-47
4.358936e0 -2.9487305e0 6.1944183e-50 6.1944183e-50
4.564063e0 -2.9487305e0 2.7505768e-52 2.7505768e-52
4.7691899e0 -2.9487305e0 9.2216614e-55 9.2216614e-55
4.9743169e0 -2.9487305e0 2.3366226e-57 2.3366226e-57
5.1794438e0 -2.9487305e0 4.4702942e-60 4.4702942e-60
5.3845708e0 -2.9487305e0 6.457338e-63 6.457338e-63
5.5896977e0 -2.9487305e0 7.0494736e-66 7.0494736e-66
5.7948247e0 -2.9487305e0 5.8106659e-69 5.8106659e-69
5.9999516e0 -2.9487305e0 3.6235336e-72 3.6235336e-72

-2.0e0 -2.7436035e0 7.6363739e-35 7.6363739e-35
-1.794873e0 -2.7436035e0 2.0253662e-33 2.0253662e-33
-1.5897461e0 -2.7436035e0 4.064032e-32 4.064032e-32
-1.3846191e0 -2.7436035e0 6.1509079e-31 6.1509079e-31
-1.1794922e0 -2.7436035e0 7.0358109e-30 7.0358109e-30
-9.743652e-1 -2.7436035e0 6.076529e-29 6.076529e-29
-7.692382e-1 -2.7436035e0 3.9703674e-28 3.9703674e-28
-5.641112e-1 -2.7436035e0 1.9547379e-27 1.9547379e-27
-3.589842e-1 -2.7436035e0 7.2883698e-27 7.2883698e-27
-1.5385721e-1 -2.7436035e0 2.0496857e-26 2.0496857e-26
5.126979e-2 -2.7436035e0 4.3565796e-26 4.3565796e-26
2.5639679e-1 -2.7436035e0 6.9914032e-26 6.9914032e-26
4.6152379e-1 -2.7436035e0 8.4882721e-26 8.4882721e-26
6.6665079e-1 -2.7436035e0 7.7655212e-26 7.7655212e-26
8.7177779e-1 -2.7436035e0 5.3799805e-26 5.3799805e-26
1.07690479e0 -2.7436035e0 2.8113586e-26 2.8113586e-26
1.2820317e0 -2.7436035e0 1.1103485e-26 1.1103485e-26
1.4871587e0 -2.7436035e0 3.311058e-27 3.311058e-27
1.6922856e0 -2.7436035e0 7.4696533e-28 7.4696533e-28
1.8974126e0 -2.7436035e0 1.2697754e-28 1.2697754e-28
2.1025395e0 -2.7436035e0 1.6329865e-29 1.6329865e-29
2.3076665e0 -2.7436035e0 1.5872543e-30 1.5872543e-30
2.5127934e0 -2.7436035e0 1.1648422e-31 1.1648422e-31
2.7179204e0 -2.7436035e0 6.4479248e-33 6.4479248e-33
2.9230473e0 -2.7436035e0 2.700235e-34 2.700235e-34
3.1281743e0 -2.7436035e0 8.5463516e-36 8.5463516e-36
3.3333012e0 -2.7436035e0 2.0423203e-37 2.0423203e-37
3.5384282e0 -2.7436035e0 3.6811996e-39 3.6811996e-39
3.7435551e0 -2.7436035e0 5.0149216e-41 5.0149216e-41
3.9486821e0 -2.7436035e0 5.173616e-43 5.173616e-43
4.153809e0 -2.7436035e0 4.0218536e-45 4.0218536e-45
4.358936e0 -2.7436035e0 2.3605576e-47 2.3605576e-47
4.564063e0 -2.7436035e0 1.0481781e-49 1.0481781e-49
4.7691899e0 -2.7436035e0 3.5142029e-52 3.5142029e-52
4.9743169e0 -2.7436035e0 8.9045853e-55 8.9045853e-55
5.1794438e0 -2.7436035e0 1.7035538e-57 1.7035538e-57
5.3845708e0 -2.7436035e0 2.4607285e-60 2.4607285e-60
5.5896977e0 -2.7436035e0 2.6890839e-63 2.6890839e-63
5.7948247e0 -2.7436035e0 2.2165253e-66 2.2165253e-66
5.9999516e0 -2.7436035e0 1.3808334e-69 1.3808334e-69

-2.0e0 -2.5384766e0 2.19935e-32 2.19935e-32
-1.794873e0 -2.5384766e0 5.8392105e-31 5.8392105e-31
-1.5897461e0 -2.5384766e0 1.169307e-29 1.169307e-29
-1.3846191e0 -2.5384766e0 1.7715256e-28 1.7715256e-28
-1.1794922e0 -2.5384766e0 2.0263748e-27 2.0263748e-27
-9.743652e-1 -2.5384766e0 1.7518661e-26 1.7518661e-26
-7.692382e-1 -2.5384766e0 1.1423492e-25 1.1423492e-25
-5.641112e-1 -2.5384766e0 5.6356155e-25 5.6356155e-25
-3.589842e-1 -2.5384766e0 2.0969986e-24 2.0969986e-24
-1.5385721e-1 -2.5384766e0 5.9033798e-24 5.9033798e-24
5.126979e-2 -2.5384766e0 1.2547363e-23 1.2547363e-23
2.5639679e-1 -2.5384766e0 2.0156235e-23 2.0156235e-23
4.6152379e-1 -2.5384766e0 2.4422836e-23 2.4422836e-23
6.6665079e-1 -2.5384766e0 2.238797e-23 2.238797e-23
8.7177779e-1 -2.5384766e0 1.5479431e-23 1.5479431e-23
1.07690479e0 -2.5384766e0 8.097203e-24 8.097203e-24
1.2820317e0 -2.5384766e0 3.1947678e-24 3.1947678e-24
1.4871587e0 -2.5384766e0 9.5267792e-25 9.5267792e-25
1.6922856e0 -2.5384766e0 2.1491882e-25 2.1491882e-25
1.8974126e0 -2.5384766e0 3.6571198e-26 3.6571198e-26
2.1025395e0 -2.5384766e0 4.7033203e-27 4.7033203e-27
2.3076665e0 -2.5384766e0 4.5669556e-28 4.5669556e-28
2.5127934e0 -2.5384766e0 3.3515686e-29 3.3515686e-29
2.7179204e0 -2.5384766e0 1.8570709e-30 1.8570709e-30
2.9230473e0 -2.5384766e0 7.7848724e-32 7.7848724e-32
3.1281743e0 -2.5384766e0 2.4590057e-33 2.4590057e-33
3.3333012e0 -2.5384766e0 5.8763062e-35 5.8763062e-35
3.5384282e0 -2.5384766e0 1.0612915e-36 1.0612915e-36
3.7435551e0 -2.5384766e0 1.4457855e-38 1.4457855e-38
3.9486821e0 -2.5384766e0 1.4885849e-40 1.4885849e-40
4.153809e0 -2.5384766e0 1.157164e-42 1.157164e-42
4.358936e0 -2.5384766e0 6.805542e-45 6.805542e-45
4.564063e0 -2.5384766e0 3.0159042e-47 3.0159042e-47
4.7691899e0 -2.5384766e0 1.0121262e-49 1.0121262e-49
4.9743169e0 -2.5384766e0 2.5646164e-52 2.5646164e-52
5.1794438e0 -2.5384766e0 4.9064911e-55 4.9064911e-55
5.3845708e0 -2.5384766e0 7.0873276e-58 7.0873276e-58
5.5896977e0 -2.5384766e0 7.7372086e-61 7.7372086e-61
5.7948247e0 -2.5384766e0 6.3903503e-64 6.3903503e-64
5.9999516e0 -2.5384766e0 3.9730576e-67 3.9730576e-67

-2.0e0 -2.3333496e0 4.7827393e-30 4.7827393e-30
-1.794873e0 -2.3333496e0 1.2697754e-28 1.2697754e-28
-1.5897461e0 -2.3333496e0 2.5453537e-27 2.5453537e-27
-1.3846191e0 -2.3333496e0 3.8561829e-26 3.8561829e-26
-1.1794922e0 -2.3333496e0 4.4110214e-25 4.4110214e-25
-9.743652e-1 -2.3333496e0 3.8095535e-24 3.8095535e-24
-7.692382e-1 -2.3333496e0 2.4891159e-23 2.4891159e-23
-5.641112e-1 -2.3333496e0 1.225502e-22 1.225502e-22
-3.589842e-1 -2.3333496e0 4.569284e-22 4.569284e-22
-1.5385721e-1 -2.3333496e0 1.28499e-21 1.28499e-21
5.126979e-2 -2.3333496e0 2.7312912e-21 2.7312912e-21
2.5639679e-1 -2.3333496e0 4.3831818e-21 4.3831818e-21
4.6152379e-1 -2.3333496e0 5.3109787e-21 5.3109787e-21
6.6665079e-1 -2.3333496e0 4.8684494e-21 4.8684494e-21
8.7177779e-1 -2.3333496e0 3.3695328e-21 3.3695328e-21
1.07690479e0 -2.3333496e0 1.7625656e-21 1.7625656e-21
1.2820317e0 -2.3333496e0 6.9542572e-22 6.9542572e-22
1.4871587e0 -2.3333496e0 2.0737381e-22 2.0737381e-22
1.6922856e0 -2.3333496e0 4.6736435e-23 4.6736435e-23
1.8974126e0 -2.3333496e0 7.9606934e-24 7.9606934e-24
2.1025395e0 -2.3333496e0 1.0237793e-24 1.0237793e-24
2.3076665e0 -2.3333496e0 9.9313751e-26 9.9313751e-26
2.5127934e0 -2.3333496e0 7.2883698e-27 7.2883698e-27
2.7179204e0 -2.3333496e0 4.0423935e-28 4.0423935e-28
2.9230473e0 -2.3333496e0 1.6911789e-29 1.6911789e-29
3.1281743e0 -2.3333496e0 5.3473083e-31 5.3473083e-31
3.3333012e0 -2.3333496e0 1.2778137e-32 1.2778137e-32
3.5384282e0 -2.3333496e0 2.3055695e-34 2.3055695e-34
3.7435551e0 -2.3333496e0 3.1439957e-36 3.1439957e-36
3.9486821e0 -2.3333496e0 3.2370361e-38 3.2370361e-38
4.153809e0 -2.3333496e0 2.5214066e-40 2.5214066e-40
4.358936e0 -2.3333496e0 1.4799072e-42 1.4799072e-42
4.564063e0 -2.3333496e0 6.5715164e-45 6.5715164e-45
4.7691899e0 -2.3333496e0 2.2009506e-47 2.2009506e-47
4.9743169e0 -2.3333496e0 5.5713638e-50 5.5713638e-50
5.1794438e0 -2.3333496e0 1.0680115e-52 1.0680115e-52
5.3845708e0 -2.3333496e0 1.5426987e-55 1.5426987e-55
5.5896977e0 -2.3333496e0 1.6825089e-58 1.6825089e-58
5.7948247e0 -2.3333496e0 1.3882263e-61 1.3882263e-61
5.9999516e0 -2.3333496e0 8.6571106e-65 8.6571106e-65

-2.0e0 -2.1282227e0 7.8605438e-28 7.8605438e-28
-1.794873e0 -2.1282227e0 2.0889847e-26 2.0889847e-26
-1.5897461e0 -2.1282227e0 4.179123e-25 4.179123e-25
-1.3846191e0 -2.1282227e0 6.3314713e-24 6.3314713e-24
-1.1794922e0 -2.1282227e0 7.24236e-23 7.24236e-23
-9.743652e-1 -2.1282227e0 6.2611237e-22 6.2611237e-22
-7.692382e-1 -2.1282227e0 4.0827621e-21 4.0827621e-21
-5.641112e-1 -2.1282227e0 2.0161469e-20 2.0161469e-20
-3.589842e-1 -2.1282227e0 7.4947464e-20 7.4947464e-20
-1.5385721e-1 -2.1282227e0 2.1098404e-19 2.1098404e-19
5.126979e-2 -2.1282227e0 4.4844589e-19 4.4844589e-19
2.5639679e-1 -2.1282227e0 7.2039398e-19 7.2039398e-19
4.6152379e-1 -2.1282227e0 8.7374069e-19 8.7374069e-19
6.6665079e-1 -2.1282227e0 8.009465e-19 8.009465e-19
8.7177779e-1 -2.1282227e0 5.5379135e-19 5.5379135e-19
1.07690479e0 -2.1282227e0 2.8939285e-19 2.8939285e-19
1.2820317e0 -2.1282227e0 1.1429291e-19 1.1429291e-19
1.4871587e0 -2.1282227e0 3.4081894e-20 3.4081894e-20
1.6922856e0 -2.1282227e0 7.6812393e-21 7.6812393e-21
1.8974126e0 -2.1282227e0 1.3070358e-21 1.3070358e-21
2.1025395e0 -2.1282227e0 1.680928e-22 1.680928e-22
2.3076665e0 -2.1282227e0 1.6338379e-23 1.6338379e-23
2.5127934e0 -2.1282227e0 1.197818e-24 1.197818e-24
2.7179204e0 -2.1282227e0 6.6372147e-26 6.6372147e-26
2.9230473e0 -2.1282227e0 2.7822418e-27 2.7822418e-27
3.1281743e0 -2.1282227e0 8.7883499e-29 8.7883499e-29
3.3333012e0 -2.1282227e0 2.1001495e-30 2.1001495e-30
3.5384282e0 -2.1282227e0 3.7930832e-32 3.7930832e-32
3.7435551e0 -2.1282227e0 5.1723694e-34 5.1723694e-34
3.9486821e0 -2.1282227e0 5.3201569e-36 5.3201569e-36
4.153809e0 -2.1282227e0 4.1398529e-38 4.1398529e-38
4.358936e0 -2.1282227e0 2.4322815e-40 2.4322815e-40
4.564063e0 -2.1282227e0 1.0789398e-42 1.0789398e-42
4.7691899e0 -2.1282227e0 3.6173264e-45 3.6173264e-45
4.9743169e0 -2.1282227e0 9.165982e-48 9.165982e-48
5.1794438e0 -2.1282227e0 1.7535583e-50 1.7535583e-50
5.3845708e0 -2.1282227e0 2.5329483e-53 2.5329483e-53
5.5896977e0 -2.1282227e0 2.7680237e-56 2.7680237e-56
5.7948247e0 -2.1282227e0 2.2838913e-59 2.2838913e-59
5.9999516e0 -2.1282227e0 1.4213745e-62 1.4213745e-62

-2.0e0 -1.9230957e0 9.7736115e-26 9.7736115e-26
-1.794873e0 -1.9230957e0 2.5896286e-24 2.5896286e-24
-1.5897461e0 -1.9230957e0 5.1910385e-23 5.1910385e-23
-1.3846191e0 -1.9230957e0 7.864502e-22 7.864502e-22
-1.1794922e0 -1.9230957e0 8.9959381e-21 8.9959381e-21
-9.743652e-1 -1.9230957e0 7.7693924e-20 7.7693924e-20
-7.692382e-1 -1.9230957e0 5.0764435e-19 5.0764435e-19
-5.641112e-1 -1.9230957e0 2.4993408e-18 2.4993408e-18
-3.589842e-1 -1.9230957e0 9.3094879e-18 9.3094879e-18
-1.5385721e-1 -1.9230957e0 2.6207153e-17 2.6207153e-17
5.126979e-2 -1.9230957e0 5.5647781e-17 5.5647781e-17
2.5639679e-1 -1.9230957e0 8.9392944e-17 8.9392944e-17
4.6152379e-1 -1.9230957e0 1.0841965e-16 1.0841965e-16
6.6665079e-1 -1.9230957e0 9.9289581e-17 9.9289581e-17
8.7177779e-1 -1.9230957e0 6.8719772e-17 6.8719772e-17
1.07690479e0 -1.9230957e0 3.5946167e-17 3.5946167e-17
1.2820317e0 -1.9230957e0 1.4196976e-17 1.4196976e-17
1.4871587e0 -1.9230957e0 4.229242e-18 4.229242e-18
1.6922856e0 -1.9230957e0 9.5411331e-19 9.5411331e-19
1.8974126e0 -1.9230957e0 1.623529e-19 1.623529e-19
2.1025395e0 -1.9230957e0 2.0879471e-20 2.0879471e-20
2.3076665e0 -1.9230957e0 2.0274384e-21 2.0274384e-21
2.5127934e0 -1.9230957e0 1.4878632e-22 1.4878632e-22
2.7179204e0 -1.9230957e0 8.2443039e-24 8.2443039e-24
2.9230473e0 -1.9230957e0 3.4490784e-25 3.4490784e-25
3.1281743e0 -1.9230957e0 1.0916245e-26 1.0916245e-26
3.3333012e0 -1.9230957e0 2.6060684e-28 2.6060684e-28
3.5384282e0 -1.9230957e0 4.702127e-30 4.702127e-30
3.7435551e0 -1.9230957e0 6.412027e-32 6.412027e-32
3.9486821e0 -1.9230957e0 6.6017975e-34 6.6017975e-34
4.153809e0 -1.9230957e0 5.1371475e-36 5.1371475e-36
4.358936e0 -1.9230957e0 3.0181992e-38 3.0181992e-38
4.564063e0 -1.9230957e0 1.340187e-40 1.340187e-40
4.7691899e0 -1.9230957e0 4.4932175e-43 4.4932175e-43
4.9743169e0 -1.9230957e0 1.1385147e-45 1.1385147e-45
5.1794438e0 -1.9230957e0 2.1781525e-48 2.1781525e-48
5.3845708e0 -1.9230957e0 3.1462845e-51 3.1462845e-51
5.5896977e0 -1.9230957e0 3.438292e-54 3.438292e-54
5.7948247e0 -1.9230957e0 2.8312363e-57 2.8312363e-57
5.9999516e0 -1.9230957e0 1.7637772e-60 1.7637772e-60

-2.0e0 -1.7179688e0 9.157042e-24 9.157042e-24
-1.794873e0 -1.7179688e0 2.428653e-22 2.428653e-22
-1.5897461e0 -1.7179688e0 4.8684494e-21 4.8684494e-21
-1.3846191e0 -1.7179688e0 7.3757065e-20 7.3757065e-20
-1.1794922e0 -1.7179688e0 8.4284866e-19 8.4284866e-19
-9.743652e-1 -1.7179688e0 7.2865631e-18 7.2865631e-18
-7.692382e-1 -1.7179688e0 4.760939e-17 4.760939e-17
-5.641112e-1 -1.7179688e0 2.3440048e-16 2.3440048e-16
-3.589842e-1 -1.7179688e0 8.7308517e-16 8.7308517e-16
-1.5385721e-1 -1.7179688e0 2.4578201e-15 2.4578201e-15
5.126979e-2 -1.7179688e0 5.224089e-15 5.224089e-15
2.5639679e-1 -1.7179688e0 8.3837631e-15 8.3837631e-15
4.6152379e-1 -1.7179688e0 1.017862e-14 1.017862e-14
6.6665079e-1 -1.7179688e0 9.3118576e-15 9.3118576e-15
8.7177779e-1 -1.7179688e0 6.4449402e-15 6.4449402e-15
1.07690479e0 -1.7179688e0 3.3712189e-15 3.3712189e-15
1.2820317e0 -1.7179688e0 1.3314621e-15 1.3314621e-15
1.4871587e0 -1.7179688e0 3.9663773e-16 3.9663773e-16
1.6922856e0 -1.7179688e0 8.9481827e-17 8.9481827e-17
1.8974126e0 -1.7179688e0 1.5226318e-17 1.5226318e-17
2.1025395e0 -1.7179688e0 1.9581955e-18 1.9581955e-18
2.3076665e0 -1.7179688e0 1.9014313e-19 1.9014313e-19
2.5127934e0 -1.7179688e0 1.395404e-20 1.395404e-20
2.7179204e0 -1.7179688e0 7.731955e-22 7.731955e-22
2.9230473e0 -1.7179688e0 3.2346985e-23 3.2346985e-23
3.1281743e0 -1.7179688e0 1.0237793e-24 1.0237793e-24
3.3333012e0 -1.7179688e0 2.4441025e-26 2.4441025e-26
3.5384282e0 -1.7179688e0 4.4098923e-28 4.4098923e-28
3.7435551e0 -1.7179688e0 6.0135483e-30 6.0135483e-30
3.9486821e0 -1.7179688e0 6.1914856e-32 6.1914856e-32
4.153809e0 -1.7179688e0 4.8178864e-34 4.8178864e-34
4.358936e0 -1.7179688e0 2.8306213e-36 2.8306213e-36
4.564063e0 -1.7179688e0 1.2569016e-38 1.2569016e-38
4.7691899e0 -1.7179688e0 4.2139648e-41 4.2139648e-41
4.9743169e0 -1.7179688e0 1.067752e-43 1.067752e-43
5.1794438e0 -1.7179688e0 2.0427673e-46 2.0427673e-46
5.3845708e0 -1.7179688e0 2.9507782e-49 2.9507782e-49
5.5896977e0 -1.7179688e0 3.2246338e-52 3.2246338e-52
5.7948247e0 -1.7179688e0 2.6552704e-55 2.6552704e-55
5.9999516e0 -1.7179688e0 1.6541626e-58 1.6541626e-58

-2.0e0 -1.5128418e0 6.4841873e-22 6.4841873e-22
-1.794873e0 -1.5128418e0 1.719754e-20 1.719754e-20
-1.5897461e0 -1.5128418e0 3.4473709e-19 3.4473709e-19
-1.3846191e0 -1.5128418e0 5.2227997e-18 5.2227997e-18
-1.1794922e0 -1.5128418e0 5.9742264e-17 5.9742264e-17
-9.743652e-1 -1.5128418e0 5.1595932e-16 5.1595932e-16
-7.692382e-1 -1.5128418e0 3.3712189e-15 3.3712189e-15
-5.641112e-1 -1.5128418e0 1.6597916e-14 1.6597916e-14
-3.589842e-1 -1.5128418e0 6.1836624e-14 6.1836624e-14
-1.5385721e-1 -1.5128418e0 1.7397095e-13 1.7397095e-13
5.126979e-2 -1.5128418e0 3.6973831e-13 3.6973831e-13
2.5639679e-1 -1.5128418e0 5.9353394e-13 5.9353394e-13
4.6152379e-1 -1.5128418e0 7.1981613e-13 7.1981613e-13
6.6665079e-1 -1.5128418e0 6.5944077e-13 6.5944077e-13
8.7177779e-1 -1.5128418e0 4.5632019e-13 4.5632019e-13
1.07690479e0 -1.5128418e0 2.3855194e-13 2.3855194e-13
1.2820317e0 -1.5128418e0 9.4206589e-14 9.4206589e-14
1.4871587e0 -1.5128418e0 2.8114456e-14 2.8114456e-14
1.6922856e0 -1.5128418e0 6.3362762e-15 6.3362762e-15
1.8974126e0 -1.5128418e0 1.0781586e-15 1.0781586e-15
2.1025395e0 -1.5128418e0 1.3865982e-16 1.3865982e-16
2.3076665e0 -1.5128418e0 1.3477463e-17 1.3477463e-17
2.5127934e0 -1.5128418e0 9.89095e-19 9.89095e-19
2.7179204e0 -1.5128418e0 5.4749878e-20 5.4749878e-20
2.9230473e0 -1.5128418e0 2.290503e-21 2.290503e-21
3.1281743e0 -1.5128418e0 7.2568771e-23 7.2568771e-23
3.3333012e0 -1.5128418e0 1.7306671e-24 1.7306671e-24
3.5384282e0 -1.5128418e0 3.1257767e-26 3.1257767e-26
3.7435551e0 -1.5128418e0 4.2581833e-28 4.2581833e-28
3.9486821e0 -1.5128418e0 4.3842484e-30 4.3842484e-30
4.153809e0 -1.5128418e0 3.4149734e-32 3.4149734e-32
4.358936e0 -1.5128418e0 2.0043579e-34 2.0043579e-34
4.564063e0 -1.5128418e0 8.9003601e-37 8.9003601e-37
4.7691899e0 -1.5128418e0 2.9839523e-39 2.9839523e-39
4.9743169e0 -1.5128418e0 7.5609268e-42 7.5609268e-42
5.1794438e0 -1.5128418e0 1.4465057e-44 1.4465057e-44
5.3845708e0 -1.5128418e0 2.0894257e-47 2.0894257e-47
5.5896977e0 -1.5128418e0 2.283339e-50 2.283339e-50
5.7948247e0 -1.5128418e0 1.8802216e-53 1.8802216e-53
5.9999516e0 -1.5128418e0 1.1724838e-56 1.1724838e-56

-2.0e0 -1.3077148e0 3.4701263e-20 3.4701263e-20
-1.794873e0 -1.3077148e0 9.213086e-19 9.213086e-19
-1.5897461e0 -1.3077148e0 1.8449265e-17 1.8449265e-17
-1.3846191e0 -1.3077148e0 2.7950897e-16 2.7950897e-16
-1.1794922e0 -1.3077148e0 3.1940521e-15 3.1940521e-15
-9.743652e-1 -1.3077148e0 2.7640381e-14 2.7640381e-14
-7.692382e-1 -1.3077148e0 1.8018753e-13 1.8018753e-13
-5.641112e-1 -1.3077148e0 8.8837921e-13 8.8837921e-13
-3.589842e-1 -1.3077148e0 3.3086426e-12 3.3086426e-12
-1.5385721e-1 -1.3077148e0 9.308606e-12 9.308606e-12
5.126979e-2 -1.3077148e0 1.9783234e-11 1.9783234e-11
2.5639679e-1 -1.3077148e0 3.1763992e-11 3.1763992e-11
4.6152379e-1 -1.3077148e0 3.8522293e-11 3.8522293e-11
6.6665079e-1 -1.3077148e0 3.528418e-11 3.528418e-11
8.7177779e-1 -1.3077148e0 2.442099e-11 2.442099e-11
1.07690479e0 -1.3077148e0 1.2762817e-11 1.2762817e-11
1.2820317e0 -1.3077148e0 5.04068e-12 5.04068e-12
1.4871587e0 -1.3077148e0 1.5033875e-12 1.5033875e-12
1.6922856e0 -1.3077148e0 3.3875488e-13 3.3875488e-13
1.8974126e0 -1.3077148e0 5.7661469e-14 5.7661469e-14
2.1025395e0 -1.3077148e0 7.4207993e-15 7.4207993e-15
2.3076665e0 -1.3077148e0 7.2056412e-16 7.2056412e-16
2.5127934e0 -1.3077148e0 5.2880325e-17 5.2880325e-17
2.7179204e0 -1.3077148e0 2.9300934e-18 2.9300934e-18
2.9230473e0 -1.3077148e0 1.2257889e-19 1.2257889e-19
3.1281743e0 -1.3077148e0 3.8797714e-21 3.8797714e-21
3.3333012e0 -1.3077148e0 9.2714783e-23 9.2714783e-23
3.5384282e0 -1.3077148e0 1.6728088e-24 1.6728088e-24
3.7435551e0 -1.3077148e0 2.2811432e-26 2.2811432e-26
3.9486821e0 -1.3077148e0 2.3486328e-28 2.3486328e-28
4.153809e0 -1.3077148e0 1.8257553e-30 1.8257553e-30
4.358936e0 -1.3077148e0 1.0737411e-32 1.0737411e-32
4.564063e0 -1.3077148e0 4.7632263e-35 4.7632263e-35
4.7691899e0 -1.3077148e0 1.5969193e-37 1.5969193e-37
4.9743169e0 -1.3077148e0 4.0464218e-40 4.0464218e-40
5.1794438e0 -1.3077148e0 7.7336105e-43 7.7336105e-43
5.3845708e0 -1.3077148e0 1.1182083e-45 1.1182083e-45
5.5896977e0 -1.3077148e0 1.220758e-48 1.220758e-48
5.7948247e0 -1.3077148e0 1.0062408e-51 1.0062408e-51
5.9999516e0 -1.3077148e0 6.2686508e-55 6.2686508e-55

-2.0e0 -1.1025879e0 1.4021652e-18 1.4021652e-18
-1.794873e0 -1.1025879e0 3.7226944e-17 3.7226944e-17
-1.5897461e0 -1.1025879e0 7.4623764e-16 7.4623764e-16
-1.3846191e0 -1.1025879e0 1.130542e-14 1.130542e-14
-1.1794922e0 -1.1025879e0 1.2913818e-13 1.2913818e-13
-9.743652e-1 -1.1025879e0 1.1158539e-12 1.1158539e-12
-7.692382e-1 -1.1025879e0 7.2830322e-12 7.2830322e-12
-5.641112e-1 -1.1025879e0 3.591095e-11 3.591095e-11
-3.589842e-1 -1.1025879e0 1.3373077e-10 1.3373077e-10
-1.5385721e-1 -1.1025879e0 3.7624863e-10 3.7624863e-10
5.126979e-2 -1.1025879e0 7.9962189e-10 7.9962189e-10
2.5639679e-1 -1.1025879e0 1.2838715e-9 1.2838715e-9
4.6152379e-1 -1.1025879e0 1.5570374e-9 1.5570374e-9
6.6665079e-1 -1.1025879e0 1.426294e-9 1.426294e-9
8.7177779e-1 -1.1025879e0 9.8688248e-10 9.8688248e-10
1.07690479e0 -1.1025879e0 5.159137e-10 5.159137e-10
1.2820317e0 -1.1025879e0 2.0373917e-10 2.0373917e-10
1.4871587e0 -1.1025879e0 6.0772827e-11 6.0772827e-11
1.6922856e0 -1.1025879e0 1.369365e-11 1.369365e-11
1.8974126e0 -1.1025879e0 2.3306152e-12 2.3306152e-12
2.1025395e0 -1.1025879e0 2.9967163e-13 2.9967163e-13
2.3076665e0 -1.1025879e0 2.911586e-14 2.911586e-14
2.5127934e0 -1.1025879e0 2.136734e-15 2.136734e-15
2.7179204e0 -1.1025879e0 1.1851288e-16 1.1851288e-16
2.9230473e0 -1.1025879e0 4.958168e-18 4.958168e-18
3.1281743e0 -1.1025879e0 1.5676758e-19 1.5676758e-19
3.3333012e0 -1.1025879e0 3.7463348e-21 3.7463348e-21
3.5384282e0 -1.1025879e0 6.759465e-23 6.759465e-23
3.7435551e0 -1.1025879e0 9.2176193e-25 9.2176193e-25
3.9486821e0 -1.1025879e0 9.4903397e-27 9.4903397e-27
4.153809e0 -1.1025879e0 7.3775162e-29 7.3775162e-29
4.358936e0 -1.1025879e0 4.3388077e-31 4.3388077e-31
4.564063e0 -1.1025879e0 1.9265762e-33 1.9265762e-33
4.7691899e0 -1.1025879e0 6.4527908e-36 6.4527908e-36
4.9743169e0 -1.1025879e0 1.6333939e-38 1.6333939e-38
5.1794438e0 -1.1025879e0 3.1249344e-41 3.1249344e-41
5.3845708e0 -1.1025879e0 4.5229416e-44 4.5229416e-44
5.5896977e0 -1.1025879e0 4.932811e-47 4.932811e-47
5.7948247e0 -1.1025879e0 4.0699997e-50 4.0699997e-50
5.9999516e0 -1.1025879e0 2.5354904e-53 2.5354904e-53

-2.0e0 -8.97461e-1 4.2820953e-17 4.2820953e-17
-1.794873e0 -8.97461e-1 1.1357193e-15 1.1357193e-15
-1.5897461e0 -8.97461e-1 2.2766235e-14 2.2766235e-14
-1.3846191e0 -8.97461e-1 3.4466888e-13 3.4466888e-13
-1.1794922e0 -8.97461e-1 3.942569e-12 3.942569e-12
-9.743652e-1 -8.97461e-1 3.4067276e-11 3.4067276e-11
-7.692382e-1 -8.97461e-1 2.2234772e-10 2.2234772e-10
-5.641112e-1 -8.97461e-1 1.096341e-9 1.096341e-9
-3.589842e-1 -8.97461e-1 4.0836319e-9 4.0836319e-9
-1.5385721e-1 -8.97461e-1 1.1488953e-8 1.1488953e-8
5.126979e-2 -8.97461e-1 2.441719e-8 2.441719e-8
2.5639679e-1 -8.97461e-1 3.920076e-8 3.920076e-8
4.6152379e-1 -8.97461e-1 4.7536133e-8 4.7536133e-8
6.6665079e-1 -8.97461e-1 4.3549133e-8 4.3549133e-8
8.7177779e-1 -8.97461e-1 3.0138275e-8 3.0138275e-8
1.07690479e0 -8.97461e-1 1.5753723e-8 1.5753723e-8
1.2820317e0 -8.97461e-1 6.2201859e-9 6.2201859e-9
1.4871587e0 -8.97461e-1 1.8557526e-9 1.8557526e-9
1.6922856e0 -8.97461e-1 4.1806534e-10 4.1806534e-10
1.8974126e0 -8.97461e-1 7.116774e-11 7.116774e-11
2.1025395e0 -8.97461e-1 9.150856e-12 9.150856e-12
2.3076665e0 -8.97461e-1 8.8863647e-13 8.8863647e-13
2.5127934e0 -8.97461e-1 6.5209198e-14 6.5209198e-14
2.7179204e0 -8.97461e-1 3.615686e-15 3.615686e-15
2.9230473e0 -8.97461e-1 1.5126404e-16 1.5126404e-16
3.1281743e0 -8.97461e-1 4.7875977e-18 4.7875977e-18
3.3333012e0 -8.97461e-1 1.144072e-19 1.144072e-19
3.5384282e0 -8.97461e-1 2.0621933e-21 2.0621933e-21
3.7435551e0 -8.97461e-1 2.8121124e-23 2.8121124e-23
3.9486821e0 -8.97461e-1 2.8982468e-25 2.8982468e-25
4.153809e0 -8.97461e-1 2.2530045e-27 2.2530045e-27
4.358936e0 -8.97461e-1 1.3236877e-29 1.3236877e-29
4.564063e0 -8.97461e-1 5.8777435e-32 5.8777435e-32
4.7691899e0 -8.97461e-1 1.9705841e-34 1.9705841e-34
4.9743169e0 -8.97461e-1 4.9932465e-37 4.9932465e-37
5.1794438e0 -8.97461e-1 9.5433105e-40 9.5433105e-40
5.3845708e0 -8.97461e-1 1.3784805e-42 1.3784805e-42
5.5896977e0 -8.97461e-1 1.5079178e-45 1.5079178e-45
5.7948247e0 -8.97461e-1 1.2416779e-48 1.2416779e-48
5.9999516e0 -8.97461e-1 7.7431412e-52 7.7431412e-52

-2.0e0 -6.92334e-1 9.8836105e-16 9.8836105e-16
-1.794873e0 -6.92334e-1 2.6213684e-14 2.6213684e-14
-1.5897461e0 -6.92334e-1 5.2499985e-13 5.2499985e-13
-1.3846191e0 -6.92334e-1 7.9505188e-12 7.9505188e-12
-1.1794922e0 -6.92334e-1 9.0944733e-11 9.0944733e-11
-9.743652e-1 -6.92334e-1 7.857521e-10 7.857521e-10
-7.692382e-1 -6.92334e-1 5.129448e-9 5.129448e-9
-5.641112e-1 -6.92334e-1 2.5286942e-8 2.5286942e-8
-3.589842e-1 -6.92334e-1 9.4189392e-8 9.4189392e-8
-1.5385721e-1 -6.92334e-1 2.6498932e-7 2.6498932e-7
5.126979e-2 -6.92334e-1 5.6318375e-7 5.6318375e-7
2.5639679e-1 -6.92334e-1 9.040712e-7 9.040712e-7
4.6152379e-1 -6.92334e-1 1.0963974e-6 1.0963974e-6
6.6665079e-1 -6.92334e-1 1.0044449e-6 1.0044449e-6
8.7177779e-1 -6.92334e-1 6.9506516e-7 6.9506516e-7
1.07690479e0 -6.92334e-1 3.6336288e-7 3.6336288e-7
1.2820317e0 -6.92334e-1 1.434938e-7 1.434938e-7
1.4871587e0 -6.92334e-1 4.2797989e-8 4.2797989e-8
1.6922856e0 -6.92334e-1 9.6446243e-9 9.6446243e-9
1.8974126e0 -6.92334e-1 1.6414566e-9 1.6414566e-9
2.1025395e0 -6.92334e-1 2.110376e-10 2.110376e-10
2.3076665e0 -6.92334e-1 2.0500168e-11 2.0500168e-11
2.5127934e0 -6.92334e-1 1.5038483e-12 1.5038483e-12
2.7179204e0 -6.92334e-1 8.3353806e-14 8.3353806e-14
2.9230473e0 -6.92334e-1 3.4913132e-15 3.4913132e-15
3.1281743e0 -6.92334e-1 1.1050003e-16 1.1050003e-16
3.3333012e0 -6.92334e-1 2.635379e-18 2.635379e-18
3.5384282e0 -6.92334e-1 4.7596939e-20 4.7596939e-20
3.7435551e0 -6.92334e-1 6.4841873e-22 6.4841873e-22
3.9486821e0 -6.92334e-1 6.6760254e-24 6.6760254e-24
4.153809e0 -6.92334e-1 5.2001816e-26 5.2001816e-26
4.358936e0 -6.92334e-1 3.052153e-28 3.052153e-28
4.564063e0 -6.92334e-1 1.3566177e-30 1.3566177e-30
4.7691899e0 -6.92334e-1 4.5483139e-33 4.5483139e-33
4.9743169e0 -6.92334e-1 1.1524689e-35 1.1524689e-35
5.1794438e0 -6.92334e-1 2.2048553e-38 2.2048553e-38
5.3845708e0 -6.92334e-1 3.1848297e-41 3.1848297e-41
5.5896977e0 -6.92334e-1 3.4769592e-44 3.4769592e-44
5.7948247e0 -6.92334e-1 2.86595e-47 2.86595e-47
5.9999516e0 -6.92334e-1 1.7853683e-50 1.7853683e-50

-2.0e0 -4.87207e-1 1.7189178e-14 1.7189178e-14
-1.794873e0 -4.87207e-1 4.5632019e-13 4.5632019e-13
-1.5897461e0 -4.87207e-1 9.148088e-12 9.148088e-12
-1.3846191e0 -4.87207e-1 1.3851044e-10 1.3851044e-10
-1.1794922e0 -4.87207e-1 1.5843628e-9 1.5843628e-9
-9.743652e-1 -4.87207e-1 1.3690277e-8 1.3690277e-8
-7.692382e-1 -4.87207e-1 8.9353607e-8 8.9353607e-8
-5.641112e-1 -4.87207e-1 4.4058273e-7 4.4058273e-7
-3.589842e-1 -4.87207e-1 1.6410568e-6 1.6410568e-6
-1.5385721e-1 -4.87207e-1 4.6169907e-6 4.6169907e-6
5.126979e-2 -4.87207e-1 9.8125168e-6 9.8125168e-6
2.5639679e-1 -4.87207e-1 1.5753265e-5 1.5753265e-5
4.6152379e-1 -4.87207e-1 1.9102844e-5 1.9102844e-5
6.6665079e-1 -4.87207e-1 1.7500839e-5 1.7500839e-5
8.7177779e-1 -4.87207e-1 1.2110214e-5 1.2110214e-5
1.07690479e0 -4.87207e-1 6.3309448e-6 6.3309448e-6
1.2820317e0 -4.87207e-1 2.4996185e-6 2.4996185e-6
1.4871587e0 -4.87207e-1 7.4575516e-7 7.4575516e-7
1.6922856e0 -4.87207e-1 1.6800705e-7 1.6800705e-7
1.8974126e0 -4.87207e-1 2.8600052e-8 2.8600052e-8
2.1025395e0 -4.87207e-1 3.6773529e-9 3.6773529e-9
2.3076665e0 -4.87207e-1 3.5710907e-10 3.5710907e-10
2.5127934e0 -4.87207e-1 2.6204651e-11 2.6204651e-11
2.7179204e0 -4.87207e-1 1.4522888e-12 1.4522888e-12
2.9230473e0 -4.87207e-1 6.0794312e-14 6.0794312e-14
3.1281743e0 -4.87207e-1 1.9256699e-15 1.9256699e-15
3.3333012e0 -4.87207e-1 4.5926422e-17 4.5926422e-17
3.5384282e0 -4.87207e-1 8.2946945e-19 8.2946945e-19
3.7435551e0 -4.87207e-1 1.1299591e-20 1.1299591e-20
3.9486821e0 -4.87207e-1 1.1633957e-22 1.1633957e-22
4.153809e0 -4.87207e-1 9.0622253e-25 9.0622253e-25
4.358936e0 -4.87207e-1 5.3241776e-27 5.3241776e-27
4.564063e0 -4.87207e-1 2.3641678e-29 2.3641678e-29
4.7691899e0 -4.87207e-1 7.9263092e-32 7.9263092e-32
4.9743169e0 -4.87207e-1 2.008374e-34 2.008374e-34
5.1794438e0 -4.87207e-1 3.8385086e-37 3.8385086e-37
5.3845708e0 -4.87207e-1 5.5446579e-40 5.5446579e-40
5.5896977e0 -4.87207e-1 6.0531372e-43 6.0531372e-43
5.7948247e0 -4.87207e-1 4.994403e-46 4.994403e-46
5.9999516e0 -4.87207e-1 3.111348e-49 3.111348e-49

-2.0e0 -2.8208e-1 2.263498e-13 2.263498e-13
-1.794873e0 -2.8208e-1 6.0064972e-12 6.0064972e-12
-1.5897461e0 -2.8208e-1 1.2038834e-10 1.2038834e-10
-1.3846191e0 -2.8208e-1 1.8231888e-9 1.8231888e-9
-1.1794922e0 -2.8208e-1 2.0852982e-8 2.0852982e-8
-9.743652e-1 -2.8208e-1 1.8020584e-7 1.8020584e-7
-7.692382e-1 -2.8208e-1 1.1761414e-6 1.1761414e-6
-5.641112e-1 -2.8208e-1 5.7987885e-6 5.7987885e-6
-3.589842e-1 -2.8208e-1 2.1596756e-5 2.1596756e-5
-1.5385721e-1 -2.8208e-1 6.0761581e-5 6.0761581e-5
5.126979e-2 -2.8208e-1 1.2913391e-4 1.2913391e-4
2.5639679e-1 -2.8208e-1 2.0733566e-4 2.0733566e-4
4.6152379e-1 -2.8208e-1 2.5144974e-4 2.5144974e-4
6.6665079e-1 -2.8208e-1 2.3031387e-4 2.3031387e-4
8.7177779e-1 -2.8208e-1 1.593718e-4 1.593718e-4
1.07690479e0 -2.8208e-1 8.331726e-5 8.331726e-5
1.2820317e0 -2.8208e-1 3.2902603e-5 3.2902603e-5
1.4871587e0 -2.8208e-1 9.8144913e-6 9.8144913e-6
1.6922856e0 -2.8208e-1 2.2114426e-6 2.2114426e-6
1.8974126e0 -2.8208e-1 3.7637787e-7 3.7637787e-7
2.1025395e0 -2.8208e-1 4.839534e-8 4.839534e-8
2.3076665e0 -2.8208e-1 4.7005905e-9 4.7005905e-9
2.5127934e0 -2.8208e-1 3.4486328e-10 3.4486328e-10
2.7179204e0 -2.8208e-1 1.9112228e-11 1.9112228e-11
2.9230473e0 -2.8208e-1 8.0022476e-13 8.0022476e-13
3.1281743e0 -2.8208e-1 2.5337433e-14 2.5337433e-14
3.3333012e0 -2.8208e-1 6.048909e-16 6.048909e-16
3.5384282e0 -2.8208e-1 1.0913727e-17 1.0913727e-17
3.7435551e0 -2.8208e-1 1.488237e-19 1.488237e-19
3.9486821e0 -2.8208e-1 1.5322922e-21 1.5322922e-21
4.153809e0 -2.8208e-1 1.1923538e-23 1.1923538e-23
4.358936e0 -2.8208e-1 7.0053848e-26 7.0053848e-26
4.564063e0 -2.8208e-1 3.1106796e-28 3.1106796e-28
4.7691899e0 -2.8208e-1 1.0428925e-30 1.0428925e-30
4.9743169e0 -2.8208e-1 2.6425797e-33 2.6425797e-33
5.1794438e0 -2.8208e-1 5.0556107e-36 5.0556107e-36
5.3845708e0 -2.8208e-1 7.3026993e-39 7.3026993e-39
5.5896977e0 -2.8208e-1 7.964473e-42 7.964473e-42
5.7948247e0 -2.8208e-1 6.5715164e-45 6.5715164e-45
5.9999516e0 -2.8208e-1 4.0937866e-48 4.0937866e-48

-2.0e0 -7.6953e-2 2.2502548e-12 2.2502548e-12
-1.794873e0 -7.6953e-2 5.9713257e-11 5.9713257e-11
-1.5897461e0 -7.6953e-2 1.1970688e-9 1.1970688e-9
-1.3846191e0 -7.6953e-2 1.8124985e-8 1.8124985e-8
-1.1794922e0 -7.6953e-2 2.0732819e-7 2.0732819e-7
-9.743652e-1 -7.6953e-2 1.7914612e-6 1.7914612e-6
-7.692382e-1 -7.6953e-2 1.1693604e-5 1.1693604e-5
-5.641112e-1 -7.6953e-2 5.7653732e-5 5.7653732e-5
-3.589842e-1 -7.6953e-2 2.147229e-4 2.147229e-4
-1.5385721e-1 -7.6953e-2 6.0404587e-4 6.0404587e-4
5.126979e-2 -7.6953e-2 1.2838715e-3 1.2838715e-3
2.5639679e-1 -7.6953e-2 2.0612167e-3 2.0612167e-3
4.6152379e-1 -7.6953e-2 2.5000061e-3 2.5000061e-3
6.6665079e-1 -7.6953e-2 2.2898666e-3 2.2898666e-3
8.7177779e-1 -7.6953e-2 1.5845367e-3 1.5845367e-3
1.07690479e0 -7.6953e-2 8.2828873e-4 8.2828873e-4
1.2820317e0 -7.6953e-2 3.270932e-4 3.270932e-4
1.4871587e0 -7.6953e-2 9.7568283e-5 9.7568283e-5
1.6922856e0 -7.6953e-2 2.1986725e-5 2.1986725e-5
1.8974126e0 -7.6953e-2 3.7421173e-6 3.7421173e-6
2.1025395e0 -7.6953e-2 4.8111176e-7 4.8111176e-7
2.3076665e0 -7.6953e-2 4.6730759e-8 4.6730759e-8
2.5127934e0 -7.6953e-2 3.4283737e-9 3.4283737e-9
2.7179204e0 -7.6953e-2 1.9002121e-10 1.9002121e-10
2.9230473e0 -7.6953e-2 7.9561172e-12 7.9561172e-12
3.1281743e0 -7.6953e-2 2.5158585e-13 2.5158585e-13
3.3333012e0 -7.6953e-2 6.009137e-15 6.009137e-15
3.5384282e0 -7.6953e-2 1.0841965e-16 1.0841965e-16
3.7435551e0 -7.6953e-2 1.4784866e-18 1.4784866e-18
3.9486821e0 -7.6953e-2 1.5222183e-20 1.5222183e-20
4.153809e0 -7.6953e-2 1.1845398e-22 1.1845398e-22
4.358936e0 -7.6953e-2 6.9594849e-25 6.9594849e-25
4.564063e0 -7.6953e-2 3.090297e-27 3.090297e-27
4.7691899e0 -7.6953e-2 1.037088e-29 1.037088e-29
4.9743169e0 -7.6953e-2 2.6252075e-32 2.6252075e-32
5.1794438e0 -7.6953e-2 5.0224106e-35 5.0224106e-35
5.3845708e0 -7.6953e-2 7.2548828e-38 7.2548828e-38
5.5896977e0 -7.6953e-2 7.9281464e-41 7.9281464e-41
5.7948247e0 -7.6953e-2 6.528328e-44 6.528328e-44
5.9999516e0 -7.6953e-2 4.0710693e-47 4.0710693e-47

-2.0e0 1.2817401e-1 1.6898666e-11 1.6898666e-11
-1.794873e0 1.2817401e-1 4.4842545e-10 4.4842545e-10
-1.5897461e0 1.2817401e-1 8.988977e-9 8.988977e-9
-1.3846191e0 1.2817401e-1 1.3612656e-7 1.3612656e-7
-1.1794922e0 1.2817401e-1 1.5571136e-6 1.5571136e-6
-9.743652e-1 1.2817401e-1 1.3453476e-5 1.3453476e-5
-7.692382e-1 1.2817401e-1 8.7816391e-5 8.7816391e-5
-5.641112e-1 1.2817401e-1 4.3292007e-4 4.3292007e-4
-3.589842e-1 1.2817401e-1 1.6125168e-3 1.6125168e-3
-1.5385721e-1 1.2817401e-1 4.5371872e-3 4.5371872e-3
5.126979e-2 1.2817401e-1 9.642685e-3 9.642685e-3
2.5639679e-1 1.2817401e-1 1.5479355e-2 1.5479355e-2
4.6152379e-1 1.2817401e-1 1.877272e-2 1.877272e-2
6.6665079e-1 1.2817401e-1 1.7198044e-2 1.7198044e-2
8.7177779e-1 1.2817401e-1 1.190062e-2 1.190062e-2
1.07690479e0 1.2817401e-1 6.2208603e-3 6.2208603e-3
1.2820317e0 1.2817401e-1 2.4566788e-3 2.4566788e-3
1.4871587e0 1.2817401e-1 7.327919e-4 7.327919e-4
1.6922856e0 1.2817401e-1 1.6509842e-4 1.6509842e-4
1.8974126e0 1.2817401e-1 2.8104797e-5 2.8104797e-5
2.1025395e0 1.2817401e-1 3.6133896e-6 3.6133896e-6
2.3076665e0 1.2817401e-1 3.5100754e-7 3.5100754e-7
2.5127934e0 1.2817401e-1 2.574878e-8 2.574878e-8
2.7179204e0 1.2817401e-1 1.4271606e-9 1.4271606e-9
2.9230473e0 1.2817401e-1 5.9742264e-11 5.9742264e-11
3.1281743e0 1.2817401e-1 1.8893341e-12 1.8893341e-12
3.3333012e0 1.2817401e-1 4.5136261e-14 4.5136261e-14
3.5384282e0 1.2817401e-1 8.1569504e-16 8.1569504e-16
3.7435551e0 1.2817401e-1 1.1123184e-17 1.1123184e-17
3.9486821e0 1.2817401e-1 1.144072e-19 1.144072e-19
4.153809e0 1.2817401e-1 8.8938248e-22 8.8938248e-22
4.358936e0 1.2817401e-1 5.230574e-24 5.230574e-24
4.564063e0 1.2817401e-1 2.3202606e-26 2.3202606e-26
4.7691899e0 1.2817401e-1 7.7790497e-29 7.7790497e-29
4.9743169e0 1.2817401e-1 1.9710968e-31 1.9710968e-31
5.1794438e0 1.2817401e-1 3.7709946e-34 3.7709946e-34
5.3845708e0 1.2817401e-1 5.452568e-37 5.452568e-37
5.5896977e0 1.2817401e-1 5.9526215e-40 5.9526215e-40
5.7948247e0 1.2817401e-1 4.9114899e-43 4.9114899e-43
5.9999516e0 1.2817401e-1 3.0566437e-46 3.0566437e-46

-2.0e0 3.3330101e-1 9.5875229e-11 9.5875229e-11
-1.794873e0 3.3330101e-1 2.5441406e-9 2.5441406e-9
-1.5897461e0 3.3330101e-1 5.0993454e-8 5.0993454e-8
-1.3846191e0 3.3330101e-1 7.7225174e-7 7.7225174e-7
-1.1794922e0 3.3330101e-1 8.833522e-6 8.833522e-6
-9.743652e-1 3.3330101e-1 7.6328644e-5 7.6328644e-5
-7.692382e-1 3.3330101e-1 4.9822601e-4 4.9822601e-4
-5.641112e-1 3.3330101e-1 2.456398e-3 2.456398e-3
-3.589842e-1 3.3330101e-1 9.147821e-3 9.147821e-3
-1.5385721e-1 3.3330101e-1 2.5736206e-2 2.5736206e-2
5.126979e-2 3.3330101e-1 5.4702362e-2 5.4702362e-2
2.5639679e-1 3.3330101e-1 8.7822067e-2 8.7822067e-2
4.6152379e-1 3.3330101e-1 1.0650452e-1 1.0650452e-1
6.6665079e-1 3.3330101e-1 9.7563538e-2 9.7563538e-2
8.7177779e-1 3.3330101e-1 6.7512085e-2 6.7512085e-2
1.07690479e0 3.3330101e-1 3.5290085e-2 3.5290085e-2
1.2820317e0 3.3330101e-1 1.3936188e-2 1.3936188e-2
1.4871587e0 3.3330101e-1 4.156984e-3 4.156984e-3
1.6922856e0 3.3330101e-1 9.367038e-4 9.367038e-4
1.8974126e0 3.3330101e-1 1.5943405e-4 1.5943405e-4
2.1025395e0 3.3330101e-1 2.0498215e-5 2.0498215e-5
2.3076665e0 3.3330101e-1 1.9910172e-6 1.9910172e-6
2.5127934e0 3.3330101e-1 1.4607025e-7 1.4607025e-7
2.7179204e0 3.3330101e-1 8.0962051e-9 8.0962051e-9
2.9230473e0 3.3330101e-1 3.3894684e-10 3.3894684e-10
3.1281743e0 3.3330101e-1 1.0719208e-11 1.0719208e-11
3.3333012e0 3.3330101e-1 2.5602539e-13 2.5602539e-13
3.5384282e0 3.3330101e-1 4.6241211e-15 4.6241211e-15
3.7435551e0 3.3330101e-1 6.2993134e-17 6.2993134e-17
3.9486821e0 3.3330101e-1 6.4857513e-19 6.4857513e-19
4.153809e0 3.3330101e-1 5.05195e-21 5.05195e-21
4.358936e0 3.3330101e-1 2.9651474e-23 2.9651474e-23
4.564063e0 3.3330101e-1 1.3166534e-25 1.3166534e-25
4.7691899e0 3.3330101e-1 4.4143143e-28 4.4143143e-28
4.9743169e0 3.3330101e-1 1.1185028e-30 1.1185028e-30
5.1794438e0 3.3330101e-1 2.139891e-33 2.139891e-33
5.3845708e0 3.3330101e-1 3.0910004e-36 3.0910004e-36
5.5896977e0 3.3330101e-1 3.3778687e-39 3.3778687e-39
5.7948247e0 3.3330101e-1 2.7843002e-42 2.7843002e-42
5.9999516e0 3.3330101e-1 1.7345108e-45 1.7345108e-45

-2.0e0 5.3842801e-1 4.1081406e-10 4.1081406e-10
-1.794873e0 5.3842801e-1 1.0903366e-8 1.0903366e-8
-1.5897461e0 5.3842801e-1 2.1852264e-7 2.1852264e-7
-1.3846191e0 5.3842801e-1 3.309346e-6 3.309346e-6
-1.1794922e0 5.3842801e-1 3.7854523e-5 3.7854523e-5
-9.743652e-1 5.3842801e-1 3.2706314e-4 3.2706314e-4
-7.692382e-1 5.3842801e-1 2.135083e-3 2.135083e-3
-5.641112e-1 5.3842801e-1 1.0526535e-2 1.0526535e-2
-3.589842e-1 5.3842801e-1 3.920491e-2 3.920491e-2
-1.5385721e-1 5.3842801e-1 1.1029953e-1 1.1029953e-1
5.126979e-2 5.3842801e-1 2.3441666e-1 2.3441666e-1
2.5639679e-1 5.3842801e-1 3.7631577e-1 3.7631577e-1
4.6152379e-1 5.3842801e-1 4.5637619e-1 4.5637619e-1
6.6665079e-1 5.3842801e-1 4.180777e-1 4.180777e-1
8.7177779e-1 5.3842801e-1 2.893129e-1 2.893129e-1
1.07690479e0 5.3842801e-1 1.5124298e-1 1.5124298e-1
1.2820317e0 5.3842801e-1 5.9728409e-2 5.9728409e-2
1.4871587e0 5.3842801e-1 1.7813995e-2 1.7813995e-2
1.6922856e0 5.3842801e-1 4.0144516e-3 4.0144516e-3
1.8974126e0 5.3842801e-1 6.8324753e-4 6.8324753e-4
2.1025395e0 5.3842801e-1 8.7843277e-5 8.7843277e-5
2.3076665e0 5.3842801e-1 8.5322754e-6 8.5322754e-6
2.5127934e0 5.3842801e-1 6.2597168e-7 6.2597168e-7
2.7179204e0 5.3842801e-1 3.4694687e-8 3.4694687e-8
2.9230473e0 5.3842801e-1 1.4523422e-9 1.4523422e-9
3.1281743e0 5.3842801e-1 4.5936264e-11 4.5936264e-11
3.3333012e0 5.3842801e-1 1.0972809e-12 1.0972809e-12
3.5384282e0 5.3842801e-1 1.981192e-14 1.981192e-14
3.7435551e0 5.3842801e-1 2.7016876e-16 2.7016876e-16
3.9486821e0 5.3842801e-1 2.7815979e-18 2.7815979e-18
4.153809e0 5.3842801e-1 2.1623352e-20 2.1623352e-20
4.358936e0 5.3842801e-1 1.2716904e-22 1.2716904e-22
4.564063e0 5.3842801e-1 5.6468597e-25 5.6468597e-25
4.7691899e0 5.3842801e-1 1.8912842e-27 1.8912842e-27
4.9743169e0 5.3842801e-1 4.7875488e-30 4.7875488e-30
5.1794438e0 5.3842801e-1 9.1592621e-33 9.1592621e-33
5.3845708e0 5.3842801e-1 1.3256714e-35 1.3256714e-35
5.5896977e0 5.3842801e-1 1.4457855e-38 1.4457855e-38
5.7948247e0 5.3842801e-1 1.1929108e-41 1.1929108e-41
5.9999516e0 5.3842801e-1 7.4389893e-45 7.4389893e-45

-2.0e0 7.4355501e-1 1.3299927e-9 1.3299927e-9
-1.794873e0 7.4355501e-1 3.5293365e-8 3.5293365e-8
-1.5897461e0 7.4355501e-1 7.0747986e-7 7.0747986e-7
-1.3846191e0 7.4355501e-1 1.0712769e-5 1.0712769e-5
-1.1794922e0 7.4355501e-1 1.225293e-4 1.225293e-4
-9.743652e-1 7.4355501e-1 1.0588531e-3 1.0588531e-3
-7.692382e-1 7.4355501e-1 6.9108765e-3 6.9108765e-3
-5.641112e-1 7.4355501e-1 3.4073273e-2 3.4073273e-2
-3.589842e-1 7.4355501e-1 1.2691101e-1 1.2691101e-1
-1.5385721e-1 7.4355501e-1 3.5704056e-1 3.5704056e-1
5.126979e-2 7.4355501e-1 7.5881882e-1 7.5881882e-1
2.5639679e-1 7.4355501e-1 1.2182999e0 1.2182999e0
4.6152379e-1 7.4355501e-1 1.4772003e0 1.4772003e0
6.6665079e-1 7.4355501e-1 1.3533005e0 1.3533005e0
8.7177779e-1 7.4355501e-1 9.3656693e-1 9.3656693e-1
1.07690479e0 7.4355501e-1 4.8958588e-1 4.8958588e-1
1.2820317e0 7.4355501e-1 1.9332901e-1 1.9332901e-1
1.4871587e0 7.4355501e-1 5.7668457e-2 5.7668457e-2
1.6922856e0 7.4355501e-1 1.2994019e-2 1.2994019e-2
1.8974126e0 7.4355501e-1 2.2120117e-3 2.2120117e-3
2.1025395e0 7.4355501e-1 2.8439056e-4 2.8439056e-4
2.3076665e0 7.4355501e-1 2.7620193e-5 2.7620193e-5
2.5127934e0 7.4355501e-1 2.0265579e-6 2.0265579e-6
2.7179204e0 7.4355501e-1 1.1232437e-7 1.1232437e-7
2.9230473e0 7.4355501e-1 4.7020432e-9 4.7020432e-9
3.1281743e0 7.4355501e-1 1.4870087e-10 1.4870087e-10
3.3333012e0 7.4355501e-1 3.5521011e-12 3.5521011e-12
3.5384282e0 7.4355501e-1 6.4102829e-14 6.4102829e-14
3.7435551e0 7.4355501e-1 8.7483444e-16 8.7483444e-16
3.9486821e0 7.4355501e-1 9.00737e-18 9.00737e-18
4.153809e0 7.4355501e-1 7.0019913e-20 7.0019913e-20
4.358936e0 7.4355501e-1 4.1179245e-22 4.1179245e-22
4.564063e0 7.4355501e-1 1.8248703e-24 1.8248703e-24
4.7691899e0 7.4355501e-1 6.1243332e-27 6.1243332e-27
4.9743169e0 7.4355501e-1 1.550238e-29 1.550238e-29
5.1794438e0 7.4355501e-1 2.9658585e-32 2.9658585e-32
5.3845708e0 7.4355501e-1 4.2926956e-35 4.2926956e-35
5.5896977e0 7.4355501e-1 4.6816757e-38 4.6816757e-38
5.7948247e0 7.4355501e-1 3.8628891e-41 3.8628891e-41
5.9999516e0 7.4355501e-1 2.4088654e-44 2.4088654e-44

-2.0e0 9.48682e-1 3.2520813e-9 3.2520813e-9
-1.794873e0 9.48682e-1 8.6298203e-8 8.6298203e-8
-1.5897461e0 9.48682e-1 1.7300171e-6 1.7300171e-6
-1.3846191e0 9.48682e-1 2.6199905e-5 2.6199905e-5
-1.1794922e0 9.48682e-1 2.996904e-4 2.996904e-4
-9.743652e-1 9.48682e-1 2.5890656e-3 2.5890656e-3
-7.692382e-1 9.48682e-1 1.689978e-2 1.689978e-2
-5.641112e-1 9.48682e-1 8.3322372e-2 8.3322372e-2
-3.589842e-1 9.48682e-1 3.1035446e-1 3.1035446e-1
-1.5385721e-1 9.48682e-1 8.7310333e-1 8.7310333e-1
5.126979e-2 9.48682e-1 1.8552994e0 1.8552994e0
2.5639679e-1 9.48682e-1 2.9796005e0 2.9796005e0
4.6152379e-1 9.48682e-1 3.6128006e0 3.6128006e0
6.6665079e-1 9.48682e-1 3.3098007e0 3.3098007e0
8.7177779e-1 9.48682e-1 2.2904999e0 2.2904999e0
1.07690479e0 9.48682e-1 1.1972e0 1.1972e0
1.2820317e0 9.48682e-1 4.7274796e-1 4.7274796e-1
1.4871587e0 9.48682e-1 1.410318e-1 1.410318e-1
1.6922856e0 9.48682e-1 3.1775558e-2 3.1775558e-2
1.8974126e0 9.48682e-1 5.4086777e-3 5.4086777e-3
2.1025395e0 9.48682e-1 6.9544464e-4 6.9544464e-4
2.3076665e0 9.48682e-1 6.7549103e-5 6.7549103e-5
2.5127934e0 9.48682e-1 4.9557312e-6 4.9557312e-6
2.7179204e0 9.48682e-1 2.7465164e-7 2.7465164e-7
2.9230473e0 9.48682e-1 1.1498001e-8 1.1498001e-8
3.1281743e0 9.48682e-1 3.635936e-10 3.635936e-10
3.3333012e0 9.48682e-1 8.6862106e-12 8.6862106e-12
3.5384282e0 9.48682e-1 1.5673813e-13 1.5673813e-13
3.7435551e0 9.48682e-1 2.1388947e-15 2.1388947e-15
3.9486821e0 9.48682e-1 2.2021713e-17 2.2021713e-17
4.153809e0 9.48682e-1 1.711879e-19 1.711879e-19
4.358936e0 9.48682e-1 1.0067947e-21 1.0067947e-21
4.564063e0 9.48682e-1 4.4661621e-24 4.4661621e-24
4.7691899e0 9.48682e-1 1.497287e-26 1.497287e-26
4.9743169e0 9.48682e-1 3.7940094e-29 3.7940094e-29
5.1794438e0 9.48682e-1 7.2513153e-32 7.2513153e-32
5.3845708e0 9.48682e-1 1.0495102e-34 1.0495102e-34
5.5896977e0 9.48682e-1 1.1446121e-37 1.1446121e-37
5.7948247e0 9.48682e-1 9.4443192e-41 9.4443192e-41
5.9999516e0 9.48682e-1 5.8894073e-44 5.8894073e-44

-2.0e0 1.153809e0 6.0074005e-9 6.0074005e-9
-1.794873e0 1.153809e0 1.5941025e-7 1.5941025e-7
-1.5897461e0 1.153809e0 3.19581e-6 3.19581e-6
-1.3846191e0 1.153809e0 4.838797e-5 4.838797e-5
-1.1794922e0 1.153809e0 5.5349548e-4 5.5349548e-4
-9.743652e-1 1.153809e0 4.7827393e-3 4.7827393e-3
-7.692382e-1 1.153809e0 3.1217926e-2 3.1217926e-2
-5.641112e-1 1.153809e0 1.5391357e-1 1.5391357e-1
-3.589842e-1 1.153809e0 5.732457e-1 5.732457e-1
-1.5385721e-1 1.153809e0 1.6121994e0 1.6121994e0
5.126979e-2 1.153809e0 3.4276993e0 3.4276993e0
2.5639679e-1 1.153809e0 5.5043e0 5.5043e0
4.6152379e-1 1.153809e0 6.6744995e0 6.6744995e0
6.6665079e-1 1.153809e0 6.1143005e0 6.1143005e0
8.7177779e-1 1.153809e0 4.2309998e0 4.2309998e0
1.07690479e0 1.153809e0 2.2115005e0 2.2115005e0
1.2820317e0 1.153809e0 8.7327194e-1 8.7327194e-1
1.4871587e0 1.153809e0 2.6047714e-1 2.6047714e-1
1.6922856e0 1.153809e0 5.8692276e-2 5.8692276e-2
1.8974126e0 1.153809e0 9.9912384e-3 9.9912384e-3
2.1025395e0 1.153809e0 1.2846527e-3 1.2846527e-3
2.3076665e0 1.153809e0 1.2475235e-4 1.2475235e-4
2.5127934e0 1.153809e0 9.1545853e-6 9.1545853e-6
2.7179204e0 1.153809e0 5.0729218e-7 5.0729218e-7
2.9230473e0 1.153809e0 2.1237991e-8 2.1237991e-8
3.1281743e0 1.153809e0 6.7165924e-10 6.7165924e-10
3.3333012e0 1.153809e0 1.6047028e-11 1.6047028e-11
3.5384282e0 1.153809e0 2.8953583e-13 2.8953583e-13
3.7435551e0 1.153809e0 3.9482803e-15 3.9482803e-15
3.9486821e0 1.153809e0 4.0650955e-17 4.0650955e-17
4.153809e0 1.153809e0 3.163295e-19 3.163295e-19
4.358936e0 1.153809e0 1.8584946e-21 1.8584946e-21
4.564063e0 1.153809e0 8.2608063e-24 8.2608063e-24
4.7691899e0 1.153809e0 2.7639847e-26 2.7639847e-26
4.9743169e0 1.153809e0 7.0036957e-29 7.0036957e-29
5.1794438e0 1.153809e0 1.341214e-31 1.341214e-31
5.3845708e0 1.153809e0 1.9373566e-34 1.9373566e-34
5.5896977e0 1.153809e0 2.1129349e-37 2.1129349e-37
5.7948247e0 1.153809e0 1.7451141e-40 1.7451141e-40
5.9999516e0 1.153809e0 1.0871521e-43 1.0871521e-43

-2.0e0 1.358936e0 8.3820465e-9 8.3820465e-9
-1.794873e0 1.358936e0 2.224701e-7 2.224701e-7
-1.5897461e0 1.358936e0 4.4591232e-6 4.4591232e-6
-1.3846191e0 1.358936e0 6.7528793e-5 6.7528793e-5
-1.1794922e0 1.358936e0 7.7243896e-4 7.7243896e-4
-9.743652e-1 1.358936e0 6.6732849e-3 6.6732849e-3
-7.692382e-1 1.358936e0 4.3563171e-2 4.3563171e-2
-5.641112e-1 1.358936e0 2.1479889e-1 2.1479889e-1
-3.589842e-1 1.358936e0 7.9989441e-1 7.9989441e-1
-1.5385721e-1 1.358936e0 2.2505005e0 2.2505005e0
5.126979e-2 1.358936e0 4.7841003e0 4.7841003e0
2.5639679e-1 1.358936e0 7.6796997e0 7.6796997e0
4.6152379e-1 1.358936e0 9.3141006e0 9.3141006e0
6.6665079e-1 1.358936e0 8.5320007e0 8.5320007e0
8.7177779e-1 1.358936e0 5.9044006e0 5.9044006e0
1.07690479e0 1.358936e0 3.0867004e0 3.0867004e0
1.2820317e0 1.358936e0 1.2182999e0 1.2182999e0
1.4871587e0 1.358936e0 3.6347595e-1 3.6347595e-1
1.6922856e0 1.358936e0 8.1908997e-2 8.1908997e-2
1.8974126e0 1.358936e0 1.394049e-2 1.394049e-2
2.1025395e0 1.358936e0 1.7924744e-3 1.7924744e-3
2.3076665e0 1.358936e0 1.7410324e-4 1.7410324e-4
2.5127934e0 1.358936e0 1.2773163e-5 1.2773163e-5
2.7179204e0 1.358936e0 7.0790207e-7 7.0790207e-7
2.9230473e0 1.358936e0 2.9636185e-8 2.9636185e-8
3.1281743e0 1.358936e0 9.3734161e-10 9.3734161e-10
3.3333012e0 1.358936e0 2.238826e-11 2.238826e-11
3.5384282e0 1.358936e0 4.0406631e-13 4.0406631e-13
3.7435551e0 1.358936e0 5.5085068e-15 5.5085068e-15
3.9486821e0 1.358936e0 5.6714844e-17 5.6714844e-17
4.153809e0 1.358936e0 4.417691e-19 4.417691e-19
4.358936e0 1.358936e0 2.5928925e-21 2.5928925e-21
4.564063e0 1.358936e0 1.1513397e-23 1.1513397e-23
4.7691899e0 1.358936e0 3.863948e-26 3.863948e-26
4.9743169e0 1.358936e0 9.7809875e-29 9.7809875e-29
5.1794438e0 1.358936e0 1.8712143e-31 1.8712143e-31
5.3845708e0 1.358936e0 2.7029617e-34 2.7029617e-34
5.5896977e0 1.358936e0 2.9537704e-37 2.9537704e-37
5.7948247e0 1.358936e0 2.4322815e-40 2.4322815e-40
5.9999516e0 1.358936e0 1.5167358e-43 1.5167358e-43

-2.0e0 1.564063e0 8.8356735e-9 8.8356735e-9
-1.794873e0 1.564063e0 2.3448364e-7 2.3448364e-7
-1.5897461e0 1.564063e0 4.6999496e-6 4.6999496e-6
-1.3846191e0 1.564063e0 7.1175797e-5 7.1175797e-5
-1.1794922e0 1.564063e0 8.1416931e-4 8.1416931e-4
-9.743652e-1 1.564063e0 7.0343277e-3 7.0343277e-3
-7.692382e-1 1.564063e0 4.5915604e-2 4.5915604e-2
-5.641112e-1 1.564063e0 2.2640167e-1 2.2640167e-1
-3.589842e-1 1.564063e0 8.4313263e-1 8.4313263e-1
-1.5385721e-1 1.564063e0 2.3723999e0 2.3723999e0
5.126979e-2 1.564063e0 5.0421005e0 5.0421005e0
2.5639679e-1 1.564063e0 8.0949997e0 8.0949997e0
4.6152379e-1 1.564063e0 9.8173996e0 9.8173996e0
6.6665079e-1 1.564063e0 8.9929993e0 8.9929993e0
8.7177779e-1 1.564063e0 6.2233994e0 6.2233994e0
1.07690479e0 1.564063e0 3.2526993e0 3.2526993e0
1.2820317e0 1.564063e0 1.2841995e0 1.2841995e0
1.4871587e0 1.564063e0 3.8312424e-1 3.8312424e-1
1.6922856e0 1.564063e0 8.6341522e-2 8.6341522e-2
1.8974126e0 1.564063e0 1.4694977e-2 1.4694977e-2
2.1025395e0 1.564063e0 1.8894592e-3 1.8894592e-3
2.3076665e0 1.564063e0 1.8350327e-4 1.8350327e-4
2.5127934e0 1.564063e0 1.346431e-5 1.346431e-5
2.7179204e0 1.564063e0 7.4621292e-7 7.4621292e-7
2.9230473e0 1.564063e0 3.123674e-8 3.123674e-8
3.1281743e0 1.564063e0 9.8796707e-10 9.8796707e-10
3.3333012e0 1.564063e0 2.3599716e-11 2.3599716e-11
3.5384282e0 1.564063e0 4.259349e-13 4.259349e-13
3.7435551e0 1.564063e0 5.8141312e-15 5.8141312e-15
3.9486821e0 1.564063e0 5.9801361e-17 5.9801361e-17
4.153809e0 1.564063e0 4.6534363e-19 4.6534363e-19
4.358936e0 1.564063e0 2.7367676e-21 2.7367676e-21
4.564063e0 1.564063e0 1.212799e-23 1.212799e-23
4.7691899e0 1.564063e0 4.0661087e-26 4.0661087e-26
4.9743169e0 1.564063e0 1.0302887e-28 1.0302887e-28
5.1794438e0 1.564063e0 1.9710968e-31 1.9710968e-31
5.3845708e0 1.564063e0 2.8500412e-34 2.8500412e-34
5.5896977e0 1.564063e0 3.1114243e-37 3.1114243e-37
5.7948247e0 1.564063e0 2.5672165e-40 2.5672165e-40
5.9999516e0 1.564063e0 1.5992966e-43 1.5992966e-43

-2.0e0 1.7691899e0 7.0357208e-9 7.0357208e-9
-1.794873e0 1.7691899e0 1.8669922e-7 1.8669922e-7
-1.5897461e0 1.7691899e0 3.7425018e-6 3.7425018e-6
-1.3846191e0 1.7691899e0 5.6670853e-5 5.6670853e-5
-1.1794922e0 1.7691899e0 6.4829926e-4 6.4829926e-4
-9.743652e-1 1.7691899e0 5.6013412e-3 5.6013412e-3
-7.692382e-1 1.7691899e0 3.6557953e-2 3.6557953e-2
-5.641112e-1 1.7691899e0 1.8023972e-1 1.8023972e-1
-3.589842e-1 1.7691899e0 6.713324e-1 6.713324e-1
-1.5385721e-1 1.7691899e0 1.8884003e0 1.8884003e0
5.126979e-2 1.7691899e0 4.0149002e0 4.0149002e0
2.5639679e-1 1.7691899e0 6.4455002e0 6.4455002e0
4.6152379e-1 1.7691899e0 7.8168e0 7.8168e0
6.6665079e-1 1.7691899e0 7.1606003e0 7.1606003e0
8.7177779e-1 1.7691899e0 4.9550995e0 4.9550995e0
1.07690479e0 1.7691899e0 2.5904999e0 2.5904999e0
1.2820317e0 1.7691899e0 1.0222e0 1.0222e0
1.4871587e0 1.7691899e0 3.0508896e-1 3.0508896e-1
1.6922856e0 1.7691899e0 6.8738815e-2 6.8738815e-2
1.8974126e0 1.7691899e0 1.1701248e-2 1.1701248e-2
2.1025395e0 1.7691899e0 1.5043884e-3 1.5043884e-3
2.3076665e0 1.7691899e0 1.461084e-4 1.461084e-4
2.5127934e0 1.7691899e0 1.0720276e-5 1.0720276e-5
2.7179204e0 1.7691899e0 5.9419418e-7 5.9419418e-7
2.9230473e0 1.7691899e0 2.4873184e-8 2.4873184e-8
3.1281743e0 1.7691899e0 7.8662903e-10 7.8662903e-10
3.3333012e0 1.7691899e0 1.8791809e-11 1.8791809e-11
3.5384282e0 1.7691899e0 3.390982e-13 3.390982e-13
3.7435551e0 1.7691899e0 4.6241211e-15 4.6241211e-15
3.9486821e0 1.7691899e0 4.765744e-17 4.765744e-17
4.153809e0 1.7691899e0 3.7047119e-19 3.7047119e-19
4.358936e0 1.7691899e0 2.174414e-21 2.174414e-21
4.564063e0 1.7691899e0 9.6650589e-24 9.6650589e-24
4.7691899e0 1.7691899e0 3.2403442e-26 3.2403442e-26
4.9743169e0 1.7691899e0 8.210669e-29 8.210669e-29
5.1794438e0 1.7691899e0 1.5692245e-31 1.5692245e-31
5.3845708e0 1.7691899e0 2.2689896e-34 2.2689896e-34
5.5896977e0 1.7691899e0 2.4795502e-37 2.4795502e-37
5.7948247e0 1.7691899e0 2.0417755e-40 2.0417755e-40
5.9999516e0 1.7691899e0 1.2719711e-43 1.2719711e-43

-2.0e0 1.9743169e0 4.2312347e-9 4.2312347e-9
-1.794873e0 1.9743169e0 1.123024e-7 1.123024e-7
-1.5897461e0 1.9743169e0 2.2509277e-6 2.2509277e-6
-1.3846191e0 1.9743169e0 3.4088211e-5 3.4088211e-5
-1.1794922e0 1.9743169e0 3.8992508e-4 3.8992508e-4
-9.743652e-1 1.9743169e0 3.3686111e-3 3.3686111e-3
-7.692382e-1 1.9743169e0 2.1990097e-2 2.1990097e-2
-5.641112e-1 1.9743169e0 1.0842957e-1 1.0842957e-1
-3.589842e-1 1.9743169e0 4.037822e-1 4.037822e-1
-1.5385721e-1 1.9743169e0 1.1362e0 1.1362e0
5.126979e-2 1.9743169e0 2.4145996e0 2.4145996e0
2.5639679e-1 1.9743169e0 3.8768005e0 3.8768005e0
4.6152379e-1 1.9743169e0 4.7011002e0 4.7011002e0
6.6665079e-1 1.9743169e0 4.3070007e0 4.3070007e0
8.7177779e-1 1.9743169e0 2.9807007e0 2.9807007e0
1.07690479e0 1.9743169e0 1.5572998e0 1.5572998e0
1.2820317e0 1.9743169e0 6.151181e-1 6.151181e-1
1.4871587e0 1.9743169e0 1.8349762e-1 1.8349762e-1
1.6922856e0 1.9743169e0 4.1347214e-2 4.1347214e-2
1.8974126e0 1.9743169e0 7.03788e-3 7.03788e-3
2.1025395e0 1.9743169e0 9.0484207e-4 9.0484207e-4
2.3076665e0 1.9743169e0 8.7887604e-5 8.7887604e-5
2.5127934e0 1.9743169e0 6.4478683e-6 6.4478683e-6
2.7179204e0 1.9743169e0 3.573787e-7 3.573787e-7
2.9230473e0 1.9743169e0 1.4960098e-8 1.4960098e-8
3.1281743e0 1.9743169e0 4.7316666e-10 4.7316666e-10
3.3333012e0 1.9743169e0 1.1302551e-11 1.1302551e-11
3.5384282e0 1.9743169e0 2.0397232e-13 2.0397232e-13
3.7435551e0 1.9743169e0 2.782338e-15 2.782338e-15
3.9486821e0 1.9743169e0 2.8617569e-17 2.8617569e-17
4.153809e0 1.9743169e0 2.229129e-19 2.229129e-19
4.358936e0 1.9743169e0 1.308339e-21 1.308339e-21
4.564063e0 1.9743169e0 5.8154572e-24 5.8154572e-24
4.7691899e0 1.9743169e0 1.9497025e-26 1.9497025e-26
4.9743169e0 1.9743169e0 4.9403519e-29 4.9403519e-29
5.1794438e0 1.9743169e0 9.4420563e-32 9.4420563e-32
5.3845708e0 1.9743169e0 1.3638885e-34 1.3638885e-34
5.5896977e0 1.9743169e0 1.4904465e-37 1.4904465e-37
5.7948247e0 1.9743169e0 1.2285248e-40 1.2285248e-40
5.9999516e0 1.9743169e0 7.6535248e-44 7.6535248e-44

-2.0e0 2.1794438e0 1.9226181e-9 1.9226181e-9
-1.794873e0 2.1794438e0 5.1024017e-8 5.1024017e-8
-1.5897461e0 2.1794438e0 1.0226898e-6 1.0226898e-6
-1.3846191e0 2.1794438e0 1.5487473e-5 1.5487473e-5
-1.1794922e0 2.1794438e0 1.7715866e-4 1.7715866e-4
-9.743652e-1 2.1794438e0 1.5306427e-3 1.5306427e-3
-7.692382e-1 2.1794438e0 9.9912384e-3 9.9912384e-3
-5.641112e-1 2.1794438e0 4.9264893e-2 4.9264893e-2
-3.589842e-1 2.1794438e0 1.8345901e-1 1.8345901e-1
-1.5385721e-1 2.1794438e0 5.161589e-1 5.161589e-1
5.126979e-2 2.1794438e0 1.0973007e0 1.0973007e0
2.5639679e-1 2.1794438e0 1.7613007e0 1.7613007e0
4.6152379e-1 2.1794438e0 2.1354996e0 2.1354996e0
6.6665079e-1 2.1794438e0 1.9563004e0 1.9563004e0
8.7177779e-1 2.1794438e0 1.3542007e0 1.3542007e0
1.07690479e0 2.1794438e0 7.0776016e-1 7.0776016e-1
1.2820317e0 2.1794438e0 2.7950058e-1 2.7950058e-1
1.4871587e0 2.1794438e0 8.3371597e-2 8.3371597e-2
1.6922856e0 2.1794438e0 1.8785614e-2 1.8785614e-2
1.8974126e0 2.1794438e0 3.1972702e-3 3.1972702e-3
2.1025395e0 2.1794438e0 4.1110687e-4 4.1110687e-4
2.3076665e0 2.1794438e0 3.9931198e-5 3.9931198e-5
2.5127934e0 2.1794438e0 2.9295303e-6 2.9295303e-6
2.7179204e0 2.1794438e0 1.623552e-7 1.623552e-7
2.9230473e0 2.1794438e0 6.7971146e-9 6.7971146e-9
3.1281743e0 2.1794438e0 2.149591e-10 2.149591e-10
3.3333012e0 2.1794438e0 5.1353348e-12 5.1353348e-12
3.5384282e0 2.1794438e0 9.2675232e-14 9.2675232e-14
3.7435551e0 2.1794438e0 1.2639984e-15 1.2639984e-15
3.9486821e0 2.1794438e0 1.3013931e-17 1.3013931e-17
4.153809e0 2.1794438e0 1.0126785e-19 1.0126785e-19
4.358936e0 2.1794438e0 5.9498398e-22 5.9498398e-22
4.564063e0 2.1794438e0 2.6419312e-24 2.6419312e-24
4.7691899e0 2.1794438e0 8.8575272e-27 8.8575272e-27
4.9743169e0 2.1794438e0 2.242099e-29 2.242099e-29
5.1794438e0 2.1794438e0 4.2894684e-32 4.2894684e-32
5.3845708e0 2.1794438e0 6.2023758e-35 6.2023758e-35
5.5896977e0 2.1794438e0 6.7711212e-38 6.7711212e-38
5.7948247e0 2.1794438e0 5.5812546e-41 5.5812546e-41
5.9999516e0 2.1794438e0 3.4769592e-44 3.4769592e-44

-2.0e0 2.3845708e0 6.5987778e-10 6.5987778e-10
-1.794873e0 2.3845708e0 1.7510437e-8 1.7510437e-8
-1.5897461e0 2.3845708e0 3.5103806e-7 3.5103806e-7
-1.3846191e0 2.3845708e0 5.3151077e-6 5.3151077e-6
-1.1794922e0 2.3845708e0 6.0798279e-5 6.0798279e-5
-9.743652e-1 2.3845708e0 5.253418e-4 5.253418e-4
-7.692382e-1 2.3845708e0 3.4291306e-3 3.4291306e-3
-5.641112e-1 2.3845708e0 1.6906555e-2 1.6906555e-2
-3.589842e-1 2.3845708e0 6.2973648e-2 6.2973648e-2
-1.5385721e-1 2.3845708e0 1.771669e-1 1.771669e-1
5.126979e-2 2.3845708e0 3.7649445e-1 3.7649445e-1
2.5639679e-1 2.3845708e0 6.0443619e-1 6.0443619e-1
4.6152379e-1 2.3845708e0 7.3301758e-1 7.3301758e-1
6.6665079e-1 2.3845708e0 6.7150497e-1 6.7150497e-1
8.7177779e-1 2.3845708e0 4.6469208e-1 4.6469208e-1
1.07690479e0 2.3845708e0 2.4293762e-1 2.4293762e-1
1.2820317e0 2.3845708e0 9.5919266e-2 9.5919266e-2
1.4871587e0 2.3845708e0 2.8611313e-2 2.8611313e-2
1.6922856e0 2.3845708e0 6.4475449e-3 6.4475449e-3
1.8974126e0 2.3845708e0 1.0974487e-3 1.0974487e-3
2.1025395e0 2.3845708e0 1.4110886e-4 1.4110886e-4
2.3076665e0 2.3845708e0 1.370343e-5 1.370343e-5
2.5127934e0 2.3845708e0 1.0053543e-6 1.0053543e-6
2.7179204e0 2.3845708e0 5.5723526e-8 5.5723526e-8
2.9230473e0 2.3845708e0 2.3330597e-9 2.3330597e-9
3.1281743e0 2.3845708e0 7.3776428e-11 7.3776428e-11
3.3333012e0 2.3845708e0 1.7624771e-12 1.7624771e-12
3.5384282e0 2.3845708e0 3.179396e-14 3.179396e-14
3.7435551e0 2.3845708e0 4.33564e-16 4.33564e-16
3.9486821e0 2.3845708e0 4.468393e-18 4.468393e-18
4.153809e0 2.3845708e0 3.4770645e-20 3.4770645e-20
4.358936e0 2.3845708e0 2.0408066e-22 2.0408066e-22
4.564063e0 2.3845708e0 9.0622253e-25 9.0622253e-25
4.7691899e0 2.3845708e0 3.0412201e-27 3.0412201e-27
4.9743169e0 2.3845708e0 7.6983719e-30 7.6983719e-30
5.1794438e0 2.3845708e0 1.4727783e-32 1.4727783e-32
5.3845708e0 2.3845708e0 2.1274353e-35 2.1274353e-35
5.5896977e0 2.3845708e0 2.3248611e-38 2.3248611e-38
5.7948247e0 2.3845708e0 1.914383e-41 1.914383e-41
5.9999516e0 2.3845708e0 1.1926117e-44 1.1926117e-44

-2.0e0 2.5896977e0 1.7108093e-10 1.7108093e-10
-1.794873e0 2.5896977e0 4.539859e-9 4.539859e-9
-1.5897461e0 2.5896977e0 9.10047e-8 9.10047e-8
-1.3846191e0 2.5896977e0 1.3780136e-6 1.3780136e-6
-1.1794922e0 2.5896977e0 1.5762558e-5 1.5762558e-5
-9.743652e-1 2.5896977e0 1.3620224e-4 1.3620224e-4
-7.692382e-1 2.5896977e0 8.8896439e-4 8.8896439e-4
-5.641112e-1 2.5896977e0 4.3833054e-3 4.3833054e-3
-3.589842e-1 2.5896977e0 1.632666e-2 1.632666e-2
-1.5385721e-1 2.5896977e0 4.5933853e-2 4.5933853e-2
5.126979e-2 2.5896977e0 9.7623016e-2 9.7623016e-2
2.5639679e-1 2.5896977e0 1.5671066e-1 1.5671066e-1
4.6152379e-1 2.5896977e0 1.9005157e-1 1.9005157e-1
6.6665079e-1 2.5896977e0 1.7411331e-1 1.7411331e-1
8.7177779e-1 2.5896977e0 1.2048141e-1 1.2048141e-1
1.07690479e0 2.5896977e0 6.298587e-2 6.298587e-2
1.2820317e0 2.5896977e0 2.4868225e-2 2.4868225e-2
1.4871587e0 2.5896977e0 7.4187546e-3 7.4187546e-3
1.6922856e0 2.5896977e0 1.671463e-3 1.671463e-3
1.8974126e0 2.5896977e0 2.8453522e-4 2.8453522e-4
2.1025395e0 2.5896977e0 3.658194e-5 3.658194e-5
2.3076665e0 2.5896977e0 3.5528442e-6 3.5528442e-6
2.5127934e0 2.5896977e0 2.6068085e-7 2.6068085e-7
2.7179204e0 2.5896977e0 1.4448502e-8 1.4448502e-8
2.9230473e0 2.5896977e0 6.0483246e-10 6.0483246e-10
3.1281743e0 2.5896977e0 1.9127426e-11 1.9127426e-11
3.3333012e0 2.5896977e0 4.5695633e-13 4.5695633e-13
3.5384282e0 2.5896977e0 8.2589233e-15 8.2589233e-15
3.7435551e0 2.5896977e0 1.1250809e-16 1.1250809e-16
3.9486821e0 2.5896977e0 1.1583755e-18 1.1583755e-18
4.153809e0 2.5896977e0 9.0049713e-21 9.0049713e-21
4.358936e0 2.5896977e0 5.2959442e-23 5.2959442e-23
4.564063e0 2.5896977e0 2.3492554e-25 2.3492554e-25
4.7691899e0 2.5896977e0 7.876265e-28 7.876265e-28
4.9743169e0 2.5896977e0 1.9937256e-30 1.9937256e-30
5.1794438e0 2.5896977e0 3.8142639e-33 3.8142639e-33
5.3845708e0 2.5896977e0 5.5207092e-36 5.5207092e-36
5.5896977e0 2.5896977e0 6.0209946e-39 6.0209946e-39
5.7948247e0 2.5896977e0 4.967865e-42 4.967865e-42
5.9999516e0 2.5896977e0 3.0979538e-45 3.0979538e-45

-2.0e0 2.7948247e0 3.3506546e-11 3.3506546e-11
-1.794873e0 2.7948247e0 8.8914078e-10 8.8914078e-10
-1.5897461e0 2.7948247e0 1.7823013e-8 1.7823013e-8
-1.3846191e0 2.7948247e0 2.6988632e-7 2.6988632e-7
-1.1794922e0 2.7948247e0 3.0871399e-6 3.0871399e-6
-9.743652e-1 2.7948247e0 2.6675201e-5 2.6675201e-5
-7.692382e-1 2.7948247e0 1.7410324e-4 1.7410324e-4
-5.641112e-1 2.7948247e0 8.5838318e-4 8.5838318e-4
-3.589842e-1 2.7948247e0 3.1972702e-3 3.1972702e-3
-1.5385721e-1 2.7948247e0 8.9961884e-3 8.9961884e-3
5.126979e-2 2.7948247e0 1.9115494e-2 1.9115494e-2
2.5639679e-1 2.7948247e0 3.0691895e-2 3.0691895e-2
4.6152379e-1 2.7948247e0 3.7222107e-2 3.7222107e-2
6.6665079e-1 2.7948247e0 3.4100327e-2 3.4100327e-2
8.7177779e-1 2.7948247e0 2.3596771e-2 2.3596771e-2
1.07690479e0 2.7948247e0 1.2335571e-2 1.2335571e-2
1.2820317e0 2.7948247e0 4.8705154e-3 4.8705154e-3
1.4871587e0 2.7948247e0 1.4527832e-3 1.4527832e-3
1.6922856e0 2.7948247e0 3.2735992e-4 3.2735992e-4
1.8974126e0 2.7948247e0 5.5726501e-5 5.5726501e-5
2.1025395e0 2.7948247e0 7.164653e-6 7.164653e-6
2.3076665e0 2.7948247e0 6.9582901e-7 6.9582901e-7
2.5127934e0 2.7948247e0 5.104924e-8 5.104924e-8
2.7179204e0 2.7948247e0 2.8292007e-9 2.8292007e-9
2.9230473e0 2.7948247e0 1.184555e-10 1.184555e-10
3.1281743e0 2.7948247e0 3.746225e-12 3.746225e-12
3.3333012e0 2.7948247e0 8.9495468e-14 8.9495468e-14
3.5384282e0 2.7948247e0 1.6149017e-15 1.6149017e-15
3.7435551e0 2.7948247e0 2.2021713e-17 2.2021713e-17
3.9486821e0 2.7948247e0 2.2673355e-19 2.2673355e-19
4.153809e0 2.7948247e0 1.764325e-21 1.764325e-21
4.358936e0 2.7948247e0 1.0365768e-23 1.0365768e-23
4.564063e0 2.7948247e0 4.6028748e-26 4.6028748e-26
4.7691899e0 2.7948247e0 1.5447144e-28 1.5447144e-28
4.9743169e0 2.7948247e0 3.910202e-31 3.910202e-31
5.1794438e0 2.7948247e0 7.4808319e-34 7.4808319e-34
5.3845708e0 2.7948247e0 1.0805695e-36 1.0805695e-36
5.5896977e0 2.7948247e0 1.1808548e-39 1.1808548e-39
5.7948247e0 2.7948247e0 9.7238327e-43 9.7238327e-43
5.9999516e0 2.7948247e0 6.0576584e-46 6.0576584e-46

-2.0e0 2.9999516e0 4.9567352e-12 4.9567352e-12
-1.794873e0 2.9999516e0 1.3152863e-10 1.3152863e-10
-1.5897461e0 2.9999516e0 2.6365814e-9 2.6365814e-9
-1.3846191e0 2.9999516e0 3.9928635e-8 3.9928635e-8
-1.1794922e0 2.9999516e0 4.5673264e-7 4.5673264e-7
-9.743652e-1 2.9999516e0 3.9461792e-6 3.9461792e-6
-7.692382e-1 2.9999516e0 2.5758331e-5 2.5758331e-5
-5.641112e-1 2.9999516e0 1.2698044e-4 1.2698044e-4
-3.589842e-1 2.9999516e0 4.7297897e-4 4.7297897e-4
-1.5385721e-1 2.9999516e0 1.3306625e-3 1.3306625e-3
5.126979e-2 2.9999516e0 2.8283768e-3 2.8283768e-3
2.5639679e-1 2.9999516e0 4.540387e-3 4.540387e-3
4.6152379e-1 2.9999516e0 5.5064148e-3 5.5064148e-3
6.6665079e-1 2.9999516e0 5.0445236e-3 5.0445236e-3
8.7177779e-1 2.9999516e0 3.4906769e-3 3.4906769e-3
1.07690479e0 2.9999516e0 1.8246567e-3 1.8246567e-3
1.2820317e0 2.9999516e0 7.2058762e-4 7.2058762e-4
1.4871587e0 2.9999516e0 2.1493835e-4 2.1493835e-4
1.6922856e0 2.9999516e0 4.8431427e-5 4.8431427e-5
1.8974126e0 2.9999516e0 8.2436829e-6 8.2436829e-6
2.1025395e0 2.9999516e0 1.0598465e-6 1.0598465e-6
2.3076665e0 2.9999516e0 1.0294388e-7 1.0294388e-7
2.5127934e0 2.9999516e0 7.55262e-9 7.55262e-9
2.7179204e0 2.9999516e0 4.1860962e-10 4.1860962e-10
2.9230473e0 2.9999516e0 1.752333e-11 1.752333e-11
3.1281743e0 2.9999516e0 5.5418091e-13 5.5418091e-13
3.3333012e0 2.9999516e0 1.3240448e-14 1.3240448e-14
3.5384282e0 2.9999516e0 2.3913513e-16 2.3913513e-16
3.7435551e0 2.9999516e0 3.2609406e-18 3.2609406e-18
3.9486821e0 2.9999516e0 3.3541397e-20 3.3541397e-20
4.153809e0 2.9999516e0 2.6100067e-22 2.6100067e-22
4.358936e0 2.9999516e0 1.5334564e-24 1.5334564e-24
4.564063e0 2.9999516e0 6.8160065e-27 6.8160065e-27
4.7691899e0 2.9999516e0 2.2805435e-29 2.2805435e-29
4.9743169e0 2.9999516e0 5.7786728e-32 5.7786728e-32
5.1794438e0 2.9999516e0 1.1055344e-34 1.1055344e-34
5.3845708e0 2.9999516e0 1.5984909e-37 1.5984909e-37
5.5896977e0 2.9999516e0 1.7451141e-40 1.7451141e-40
5.7948247e0 2.9999516e0 1.4398804e-43 1.4398804e-43
5.9999516e0 2.9999516e0 8.9701569e-47 8.9701569e-47

